Synergistic Traffic Assignment

Traffic assignment analyzes traffic flows in road networks that emerge due to traveler interaction. Traditionally, travelers are assumed to use private cars, so road costs grow with the number of users due to congestion. However, in sustainable transit systems, travelers share vehicles s.t. more users on a road lead to higher sharing potential and reduced cost per user. Thus, we invert the usual avoidant traffic assignment (ATA) and instead consider synergistic traffic assignment (STA) where road costs decrease with use. We find that STA is significantly different from ATA from a game-theoretical point of view. We show that a simple iterative best-response method with simultaneous updates converges to an equilibrium state. This enables efficient computation of equilibria using optimized speedup techniques for shortest-path queries. In contrast, ATA requires slower sequential updates or more complicated iteration schemes that only approximate an equilibrium. Experiments with a realistic scenario for the city of Stuttgart indicate that STA indeed quickly converges to an equilibrium. We envision STA as a part of software-defined transportation systems that dynamically adapt to current travel demand. As a first demonstration, we show that an STA equilibrium can be used to incorporate traveler synergism in a simple bus line planning algorithm to potentially greatly reduce the required vehicle resources.

==> bus_eval.csv <==
budget,0,0.01,FF
0.0,11062.304944444444,7443.737916666667,6626.541138888889
200.0,8474.66225,5916.740055555556,5359.041638888889
400.0,6627.407166666667,4902.398361111111,4580.067083333333
600.0,5257.891027777778,4090.7775,4029.9506666666666
800.0,4112.397055555555,3448.37025,3595.871
1000.0,3177.9331944444443,2959.827222222222,3261.410083333333
1200.0,2513.5159444444444,2545.0039722222223,2995.7703055555558
1400.0,2221.4236944444447,2270.9964444444445,2799.4998333333333
1600.0,2156.5614444444445,2151.7509444444445,2689.9861666666666
1800.0,2155.1325555555554,2140.4800277777777,2644.3541944444446
1873.0,2155.1325555555554,2140.4800277777777,2641.4635


==> ffsharingk1.csv <==
x,y
1.000000,0.914154
0.999000,0.914840
0.998000,0.915808
0.997000,0.916745
0.996000,0.918118
0.995000,0.919211
0.994000,0.920740
0.993000,0.922114
0.992000,0.923519
0.991000,0.925048
0.990000,0.926640
0.989000,0.928108
0.988000,0.929762
0.987000,0.931042
0.986000,0.932291
0.985000,0.933758
0.984000,0.935100
0.983000,0.936786
0.982000,0.938003
0.981000,0.939346
0.980000,0.940563
0.979000,0.941593
0.978000,0.942686
0.977000,0.943685
0.976000,0.945121
0.975000,0.945932
0.974000,0.946838
0.973000,0.947712
0.972000,0.948399
0.971000,0.949554
0.970000,0.950459
0.969000,0.951239
0.968000,0.951989
0.967000,0.953112
0.966000,0.954080
0.965000,0.954860
0.964000,0.955610
0.963000,0.956359
0.962000,0.956983
0.961000,0.957608
0.960000,0.958138
0.959000,0.958763
0.958000,0.959699
0.957000,0.960448
0.956000,0.960885
0.955000,0.961447
0.954000,0.962134
0.953000,0.962446
0.952000,0.962821
0.951000,0.963320
0.950000,0.964007
0.949000,0.964725
0.948000,0.965412
0.947000,0.965724
0.946000,0.966099
0.945000,0.966660
0.944000,0.966910
0.943000,0.967285
0.942000,0.967753
0.941000,0.968034
0.940000,0.968440
0.939000,0.968846
0.938000,0.968939
0.937000,0.969220
0.936000,0.969595
0.935000,0.969907
0.934000,0.970219
0.933000,0.970594
0.932000,0.970812
0.931000,0.971124
0.930000,0.971312
0.929000,0.971593
0.928000,0.971905
0.927000,0.972217
0.926000,0.972560
0.925000,0.972997
0.924000,0.973403
0.923000,0.973903
0.922000,0.974090
0.921000,0.974527
0.920000,0.974902
0.919000,0.975058
0.918000,0.975276
0.917000,0.975464
0.916000,0.975901
0.915000,0.976088
0.914000,0.976494
0.913000,0.976650
0.912000,0.976837
0.911000,0.976931
0.910000,0.977149
0.909000,0.977399
0.908000,0.977618
0.907000,0.977805
0.906000,0.977992
0.905000,0.978273
0.904000,0.978554
0.903000,0.978679
0.902000,0.978991
0.901000,0.979210
0.900000,0.979428
0.899000,0.979491
0.898000,0.979678
0.897000,0.979865
0.896000,0.979928
0.895000,0.980052
0.894000,0.980240
0.893000,0.980489
0.892000,0.980739
0.891000,0.980833
0.890000,0.981083
0.889000,0.981207
0.888000,0.981364
0.887000,0.981551
0.886000,0.981738
0.885000,0.981894
0.884000,0.982144
0.883000,0.982331
0.882000,0.982456
0.881000,0.982550
0.880000,0.982706
0.879000,0.982768
0.878000,0.982893
0.877000,0.983018
0.876000,0.983049
0.875000,0.983143
0.874000,0.983237
0.873000,0.983518
0.872000,0.983642
0.871000,0.983798
0.870000,0.984017
0.869000,0.984111
0.868000,0.984235
0.867000,0.984298
0.866000,0.984516
0.865000,0.984579
0.864000,0.984766
0.862000,0.984829
0.861000,0.984891
0.860000,0.984953
0.859000,0.985110
0.858000,0.985141
0.857000,0.985328
0.856000,0.985391
0.855000,0.985515
0.854000,0.985609
0.853000,0.985734
0.852000,0.985765
0.851000,0.985859
0.850000,0.985921
0.849000,0.986015
0.848000,0.986140
0.847000,0.986265
0.846000,0.986296
0.844000,0.986327
0.842000,0.986358
0.841000,0.986421
0.840000,0.986452
0.839000,0.986577
0.838000,0.986670
0.837000,0.986733
0.836000,0.986858
0.835000,0.986920
0.834000,0.987014
0.833000,0.987045
0.832000,0.987139
0.831000,0.987264
0.830000,0.987326
0.829000,0.987451
0.828000,0.987482
0.827000,0.987513
0.826000,0.987669
0.825000,0.987763
0.824000,0.987794
0.823000,0.987857
0.822000,0.987919
0.821000,0.988013
0.820000,0.988044
0.819000,0.988138
0.817000,0.988262
0.816000,0.988294
0.815000,0.988387
0.814000,0.988481
0.813000,0.988543
0.812000,0.988606
0.811000,0.988668
0.810000,0.988700
0.809000,0.988731
0.808000,0.988887
0.807000,0.988980
0.806000,0.989012
0.805000,0.989043
0.804000,0.989168
0.803000,0.989261
0.802000,0.989293
0.799000,0.989324
0.798000,0.989449
0.797000,0.989574
0.796000,0.989605
0.795000,0.989636
0.794000,0.989730
0.792000,0.989761
0.791000,0.989792
0.790000,0.989917
0.789000,0.990011
0.787000,0.990073
0.786000,0.990135
0.785000,0.990167
0.784000,0.990229
0.783000,0.990292
0.782000,0.990416
0.781000,0.990448
0.780000,0.990541
0.779000,0.990573
0.778000,0.990635
0.776000,0.990666
0.775000,0.990729
0.773000,0.990822
0.772000,0.990885
0.771000,0.990947
0.770000,0.990978
0.769000,0.991010
0.767000,0.991103
0.766000,0.991166
0.765000,0.991228
0.764000,0.991291
0.763000,0.991353
0.762000,0.991384
0.761000,0.991415
0.760000,0.991509
0.759000,0.991540
0.757000,0.991571
0.756000,0.991603
0.755000,0.991728
0.753000,0.991790
0.752000,0.991884
0.751000,0.991946
0.750000,0.992008
0.749000,0.992040
0.746000,0.992165
0.744000,0.992196
0.743000,0.992258
0.740000,0.992289
0.738000,0.992321
0.735000,0.992352
0.734000,0.992414
0.732000,0.992477
0.731000,0.992539
0.729000,0.992602
0.728000,0.992695
0.727000,0.992758
0.726000,0.992883
0.725000,0.992914
0.723000,0.992976
0.719000,0.993007
0.718000,0.993039
0.717000,0.993101
0.713000,0.993132
0.712000,0.993164
0.708000,0.993195
0.707000,0.993226
0.704000,0.993288
0.700000,0.993351
0.695000,0.993382
0.693000,0.993413
0.691000,0.993476
0.689000,0.993507
0.688000,0.993538
0.687000,0.993569
0.686000,0.993632
0.685000,0.993663
0.684000,0.993694
0.682000,0.993725
0.680000,0.993788
0.679000,0.993819
0.678000,0.993850
0.677000,0.993913
0.675000,0.993975
0.671000,0.994038
0.669000,0.994100
0.668000,0.994131
0.667000,0.994162
0.666000,0.994194
0.664000,0.994256
0.660000,0.994350
0.657000,0.994381
0.652000,0.994412
0.651000,0.994443
0.650000,0.994537
0.649000,0.994568
0.648000,0.994631
0.646000,0.994693
0.644000,0.994724
0.643000,0.994756
0.640000,0.994787
0.639000,0.994849
0.638000,0.994880
0.635000,0.994912
0.634000,0.994943
0.632000,0.994974
0.631000,0.995005
0.627000,0.995099
0.623000,0.995130
0.622000,0.995193
0.621000,0.995224
0.619000,0.995255
0.617000,0.995286
0.614000,0.995317
0.613000,0.995349
0.612000,0.995380
0.611000,0.995411
0.608000,0.995442
0.605000,0.995505
0.604000,0.995536
0.603000,0.995567
0.599000,0.995598
0.597000,0.995630
0.596000,0.995661
0.595000,0.995692
0.594000,0.995723
0.588000,0.995755
0.583000,0.995786
0.580000,0.995817
0.574000,0.995848
0.573000,0.995942
0.572000,0.995973
0.570000,0.996004
0.567000,0.996035
0.562000,0.996098
0.556000,0.996160
0.552000,0.996192
0.549000,0.996223
0.546000,0.996254
0.545000,0.996316
0.536000,0.996348
0.525000,0.996379
0.524000,0.996410
0.522000,0.996441
0.518000,0.996504
0.515000,0.996535
0.514000,0.996566
0.513000,0.996597
0.511000,0.996629
0.508000,0.996660
0.507000,0.996691
0.503000,0.996722
0.498000,0.996753
0.495000,0.996785
0.494000,0.996816
0.493000,0.996847
0.491000,0.996878
0.489000,0.996910
0.488000,0.996972
0.479000,0.997003
0.477000,0.997034
0.470000,0.997066
0.453000,0.997128
0.452000,0.997159
0.451000,0.997190
0.447000,0.997222
0.444000,0.997253
0.441000,0.997284
0.438000,0.997315
0.437000,0.997347
0.433000,0.997378
0.425000,0.997409
0.423000,0.997440
0.418000,0.997471
0.409000,0.997503
0.399000,0.997534
0.391000,0.997565
0.384000,0.997596
0.382000,0.997628
0.378000,0.997659
0.372000,0.997690
0.366000,0.997721
0.362000,0.997752
0.357000,0.997784
0.351000,0.997815
0.332000,0.997846
0.319000,0.997877
0.314000,0.997940
0.306000,0.997971
0.304000,0.998002
0.301000,0.998033
0.299000,0.998096
0.296000,0.998127
0.294000,0.998189
0.268000,0.998221
0.260000,0.998252
0.258000,0.998283
0.247000,0.998314
0.241000,0.998346
0.235000,0.998377
0.229000,0.998408
0.212000,0.998439
0.200000,0.998470
0.198000,0.998533
0.165000,0.998564
0.148000,0.998595
0.147000,0.998626
0.139000,0.998658
0.135000,0.998689
0.113000,0.998720
0.080000,0.998751
0.073000,0.998783
0.055000,0.998814
0.054000,0.998845
0.007000,0.998876
0.000000,1.000000


==> ffsharingk10.csv <==
x,y
1.000000,0.324218
0.999000,0.327402
0.998000,0.332896
0.997000,0.338328
0.996000,0.344072
0.995000,0.350034
0.994000,0.356434
0.993000,0.363145
0.992000,0.369139
0.991000,0.375226
0.990000,0.381501
0.989000,0.388119
0.988000,0.394924
0.987000,0.402104
0.986000,0.408410
0.985000,0.415434
0.984000,0.421708
0.983000,0.428763
0.982000,0.435537
0.981000,0.442936
0.980000,0.449366
0.979000,0.456453
0.978000,0.462290
0.977000,0.469002
0.976000,0.475776
0.975000,0.482269
0.974000,0.488231
0.973000,0.494287
0.972000,0.500094
0.971000,0.506868
0.970000,0.513205
0.969000,0.519604
0.968000,0.524755
0.967000,0.529999
0.966000,0.535244
0.965000,0.540988
0.964000,0.546045
0.963000,0.551882
0.962000,0.557002
0.961000,0.561372
0.960000,0.566617
0.959000,0.572392
0.958000,0.577355
0.957000,0.582662
0.956000,0.587719
0.955000,0.592776
0.954000,0.597272
0.953000,0.601861
0.952000,0.605919
0.951000,0.610289
0.950000,0.613910
0.949000,0.617438
0.948000,0.621777
0.947000,0.625835
0.946000,0.629675
0.945000,0.633140
0.944000,0.636230
0.943000,0.639820
0.942000,0.643660
0.941000,0.647250
0.940000,0.650746
0.939000,0.653868
0.938000,0.657489
0.937000,0.660798
0.936000,0.664388
0.935000,0.668165
0.934000,0.670694
0.933000,0.674408
0.932000,0.677405
0.931000,0.680496
0.930000,0.683243
0.929000,0.686708
0.928000,0.689517
0.927000,0.691921
0.926000,0.694512
0.925000,0.697259
0.924000,0.699850
0.923000,0.702160
0.922000,0.705376
0.921000,0.707873
0.920000,0.710558
0.919000,0.712680
0.918000,0.715240
0.917000,0.717519
0.916000,0.719579
0.915000,0.722201
0.914000,0.724231
0.913000,0.726416
0.912000,0.728351
0.911000,0.730817
0.910000,0.732659
0.909000,0.734532
0.908000,0.736936
0.907000,0.738809
0.906000,0.741056
0.905000,0.742992
0.904000,0.745021
0.903000,0.747175
0.902000,0.749110
0.901000,0.751139
0.900000,0.752669
0.899000,0.754074
0.898000,0.756009
0.897000,0.757851
0.896000,0.759256
0.895000,0.760629
0.894000,0.762284
0.893000,0.763813
0.892000,0.765530
0.891000,0.767279
0.890000,0.768933
0.889000,0.771025
0.888000,0.772585
0.887000,0.774209
0.886000,0.775769
0.885000,0.777393
0.884000,0.779141
0.883000,0.780296
0.882000,0.781763
0.881000,0.783262
0.880000,0.784885
0.879000,0.786664
0.878000,0.788069
0.877000,0.789599
0.876000,0.790597
0.875000,0.792252
0.874000,0.793813
0.873000,0.795686
0.872000,0.797091
0.871000,0.798246
0.870000,0.798932
0.869000,0.800275
0.868000,0.801711
0.867000,0.802897
0.866000,0.803865
0.865000,0.805207
0.864000,0.806237
0.863000,0.807704
0.862000,0.808610
0.861000,0.809577
0.860000,0.810888
0.859000,0.812293
0.858000,0.813386
0.857000,0.814634
0.856000,0.815821
0.855000,0.816664
0.854000,0.817881
0.853000,0.818755
0.852000,0.819785
0.851000,0.820971
0.850000,0.822002
0.849000,0.823125
0.848000,0.824218
0.847000,0.825217
0.846000,0.825997
0.845000,0.827152
0.844000,0.828401
0.843000,0.829244
0.842000,0.830180
0.841000,0.831179
0.840000,0.832241
0.839000,0.833271
0.838000,0.834207
0.837000,0.835019
0.836000,0.836049
0.835000,0.836986
0.834000,0.838141
0.833000,0.838921
0.832000,0.839826
0.831000,0.840763
0.830000,0.841543
0.829000,0.842324
0.828000,0.843198
0.827000,0.844103
0.826000,0.845040
0.825000,0.845882
0.824000,0.846663
0.823000,0.847568
0.822000,0.848224
0.821000,0.848879
0.820000,0.849629
0.819000,0.850347
0.818000,0.851564
0.817000,0.852500
0.816000,0.853000
0.815000,0.853749
0.814000,0.854498
0.813000,0.855279
0.812000,0.855716
0.811000,0.856590
0.810000,0.857370
0.809000,0.858307
0.808000,0.858931
0.807000,0.859712
0.806000,0.860305
0.805000,0.860929
0.804000,0.861803
0.803000,0.862771
0.802000,0.863364
0.801000,0.864082
0.800000,0.864894
0.799000,0.865549
0.798000,0.866361
0.797000,0.866860
0.796000,0.867672
0.795000,0.868296
0.794000,0.869014
0.793000,0.869576
0.792000,0.870107
0.791000,0.870887
0.790000,0.871449
0.789000,0.871980
0.788000,0.872573
0.787000,0.873353
0.786000,0.873822
0.785000,0.874196
0.784000,0.874821
0.783000,0.875289
0.782000,0.875757
0.781000,0.876100
0.780000,0.876631
0.779000,0.877443
0.778000,0.878379
0.777000,0.879066
0.776000,0.879597
0.775000,0.880065
0.774000,0.880689
0.773000,0.881095
0.772000,0.881813
0.771000,0.882344
0.770000,0.882718
0.769000,0.883155
0.768000,0.883624
0.767000,0.884123
0.766000,0.884654
0.765000,0.885060
0.764000,0.885778
0.763000,0.886340
0.762000,0.886870
0.761000,0.887151
0.760000,0.887900
0.759000,0.888431
0.758000,0.888743
0.757000,0.889180
0.756000,0.889836
0.755000,0.890429
0.754000,0.890897
0.753000,0.891272
0.752000,0.891740
0.751000,0.892208
0.750000,0.892645
0.749000,0.892957
0.748000,0.893395
0.747000,0.893863
0.746000,0.894331
0.745000,0.894737
0.744000,0.895205
0.743000,0.895611
0.742000,0.896110
0.741000,0.896485
0.740000,0.896860
0.739000,0.897484
0.738000,0.897983
0.737000,0.898358
0.736000,0.898545
0.735000,0.898920
0.734000,0.899419
0.733000,0.899669
0.732000,0.899981
0.731000,0.900481
0.730000,0.900793
0.729000,0.901230
0.728000,0.901885
0.727000,0.902198
0.726000,0.902760
0.725000,0.903103
0.724000,0.903634
0.723000,0.904008
0.722000,0.904352
0.721000,0.904789
0.720000,0.905132
0.719000,0.905632
0.718000,0.905975
0.717000,0.906256
0.716000,0.906568
0.715000,0.906974
0.714000,0.907473
0.713000,0.907785
0.712000,0.908223
0.711000,0.908379
0.710000,0.908722
0.709000,0.908972
0.708000,0.909221
0.707000,0.909440
0.706000,0.909627
0.705000,0.909939
0.704000,0.910345
0.703000,0.910501
0.702000,0.910845
0.701000,0.911126
0.700000,0.911344
0.699000,0.911563
0.698000,0.911937
0.697000,0.912312
0.696000,0.912687
0.695000,0.913124
0.694000,0.913311
0.693000,0.913717
0.692000,0.913998
0.691000,0.914247
0.690000,0.914622
0.689000,0.914872
0.688000,0.915184
0.687000,0.915527
0.686000,0.915933
0.685000,0.916152
0.684000,0.916401
0.683000,0.916776
0.682000,0.917026
0.681000,0.917244
0.680000,0.917588
0.679000,0.917806
0.678000,0.918118
0.677000,0.918836
0.676000,0.919242
0.675000,0.919398
0.674000,0.919679
0.673000,0.919960
0.672000,0.920335
0.671000,0.920709
0.670000,0.920990
0.669000,0.921334
0.668000,0.921802
0.667000,0.922114
0.666000,0.922582
0.665000,0.922801
0.664000,0.923207
0.663000,0.923394
0.662000,0.923800
0.661000,0.924018
0.660000,0.924330
0.659000,0.924580
0.658000,0.924736
0.657000,0.925142
0.656000,0.925610
0.655000,0.925860
0.654000,0.926110
0.653000,0.926328
0.652000,0.926640
0.651000,0.926734
0.650000,0.927140
0.649000,0.927265
0.648000,0.927608
0.647000,0.927795
0.646000,0.928295
0.645000,0.928451
0.644000,0.928701
0.643000,0.928982
0.642000,0.929107
0.641000,0.929356
0.640000,0.929606
0.639000,0.929918
0.638000,0.930418
0.637000,0.930699
0.636000,0.930917
0.635000,0.931229
0.634000,0.931573
0.633000,0.931791
0.632000,0.932010
0.631000,0.932166
0.630000,0.932416
0.629000,0.932634
0.628000,0.932915
0.627000,0.933383
0.626000,0.933602
0.625000,0.933820
0.624000,0.933976
0.623000,0.934289
0.622000,0.934538
0.621000,0.934757
0.620000,0.934819
0.619000,0.935194
0.618000,0.935444
0.617000,0.935537
0.616000,0.935818
0.615000,0.936162
0.614000,0.936411
0.613000,0.936848
0.612000,0.937098
0.611000,0.937317
0.610000,0.937473
0.609000,0.937785
0.608000,0.938003
0.607000,0.938191
0.606000,0.938378
0.605000,0.938534
0.604000,0.938815
0.603000,0.938971
0.602000,0.939158
0.601000,0.939471
0.600000,0.939752
0.599000,0.940095
0.598000,0.940282
0.597000,0.940501
0.595000,0.940750
0.594000,0.940875
0.593000,0.941094
0.592000,0.941500
0.591000,0.941718
0.590000,0.941843
0.589000,0.941968
0.588000,0.942155
0.587000,0.942311
0.586000,0.942561
0.585000,0.942780
0.584000,0.943029
0.583000,0.943154
0.582000,0.943279
0.581000,0.943404
0.580000,0.943529
0.579000,0.943747
0.578000,0.944059
0.577000,0.944309
0.576000,0.944528
0.575000,0.944653
0.574000,0.944934
0.573000,0.945246
0.572000,0.945371
0.571000,0.945527
0.570000,0.945620
0.569000,0.945745
0.568000,0.945901
0.567000,0.945995
0.566000,0.946151
0.565000,0.946307
0.564000,0.946369
0.563000,0.946557
0.562000,0.946713
0.561000,0.946900
0.560000,0.947056
0.559000,0.947212
0.558000,0.947400
0.557000,0.947556
0.556000,0.947774
0.555000,0.947868
0.554000,0.948180
0.553000,0.948305
0.552000,0.948617
0.551000,0.948867
0.550000,0.949023
0.549000,0.949304
0.548000,0.949366
0.547000,0.949522
0.546000,0.949741
0.545000,0.949866
0.544000,0.949928
0.543000,0.950084
0.542000,0.950365
0.541000,0.950428
0.540000,0.950553
0.539000,0.950709
0.538000,0.950771
0.537000,0.950990
0.536000,0.951021
0.535000,0.951271
0.534000,0.951302
0.533000,0.951364
0.532000,0.951489
0.531000,0.951583
0.530000,0.951739
0.529000,0.951864
0.528000,0.951957
0.527000,0.952238
0.526000,0.952363
0.525000,0.952457
0.524000,0.952550
0.522000,0.952738
0.521000,0.952831
0.520000,0.952894
0.519000,0.953050
0.518000,0.953206
0.517000,0.953331
0.516000,0.953518
0.515000,0.953612
0.514000,0.953862
0.513000,0.954018
0.512000,0.954174
0.511000,0.954236
0.510000,0.954267
0.509000,0.954361
0.508000,0.954486
0.507000,0.954736
0.506000,0.954829
0.505000,0.955017
0.504000,0.955297
0.503000,0.955391
0.502000,0.955547
0.501000,0.955641
0.500000,0.955859
0.499000,0.955891
0.498000,0.956140
0.496000,0.956265
0.495000,0.956296
0.494000,0.956421
0.493000,0.956671
0.492000,0.956796
0.491000,0.956921
0.489000,0.957014
0.488000,0.957139
0.487000,0.957233
0.486000,0.957451
0.485000,0.957639
0.484000,0.957732
0.483000,0.957826
0.482000,0.957920
0.481000,0.958013
0.480000,0.958138
0.479000,0.958263
0.478000,0.958419
0.477000,0.958606
0.476000,0.958731
0.475000,0.958763
0.474000,0.959012
0.473000,0.959137
0.472000,0.959324
0.471000,0.959387
0.470000,0.959481
0.469000,0.959762
0.468000,0.959855
0.467000,0.959949
0.466000,0.960136
0.465000,0.960323
0.464000,0.960448
0.463000,0.960511
0.462000,0.960604
0.460000,0.960667
0.459000,0.960885
0.458000,0.961041
0.456000,0.961197
0.455000,0.961354
0.454000,0.961416
0.453000,0.961510
0.452000,0.961853
0.450000,0.961915
0.449000,0.962072
0.448000,0.962196
0.447000,0.962259
0.446000,0.962321
0.445000,0.962384
0.443000,0.962602
0.442000,0.962665
0.441000,0.962758
0.440000,0.962821
0.439000,0.963039
0.438000,0.963133
0.437000,0.963289
0.436000,0.963320
0.435000,0.963508
0.434000,0.963601
0.433000,0.963632
0.432000,0.963695
0.431000,0.963882
0.430000,0.963976
0.428000,0.964132
0.427000,0.964194
0.426000,0.964288
0.425000,0.964350
0.424000,0.964569
0.423000,0.964694
0.422000,0.964819
0.421000,0.964881
0.420000,0.964975
0.419000,0.965100
0.418000,0.965256
0.417000,0.965349
0.416000,0.965537
0.415000,0.965630
0.414000,0.965693
0.413000,0.965724
0.412000,0.965786
0.410000,0.965849
0.409000,0.965974
0.408000,0.966099
0.407000,0.966223
0.406000,0.966255
0.405000,0.966379
0.404000,0.966442
0.403000,0.966660
0.402000,0.966848
0.401000,0.966910
0.400000,0.967035
0.399000,0.967129
0.398000,0.967160
0.397000,0.967254
0.396000,0.967378
0.395000,0.967472
0.394000,0.967503
0.393000,0.967597
0.392000,0.967691
0.391000,0.967847
0.390000,0.967878
0.389000,0.967972
0.388000,0.968003
0.387000,0.968096
0.386000,0.968128
0.385000,0.968252
0.384000,0.968346
0.383000,0.968409
0.382000,0.968471
0.381000,0.968502
0.380000,0.968596
0.379000,0.968721
0.378000,0.968752
0.377000,0.968908
0.376000,0.968939
0.375000,0.969064
0.374000,0.969127
0.373000,0.969189
0.372000,0.969314
0.371000,0.969501
0.370000,0.969532
0.369000,0.969595
0.368000,0.969688
0.367000,0.969782
0.366000,0.969876
0.365000,0.969938
0.364000,0.970001
0.363000,0.970063
0.362000,0.970188
0.361000,0.970250
0.360000,0.970313
0.359000,0.970375
0.357000,0.970406
0.356000,0.970438
0.355000,0.970469
0.354000,0.970531
0.353000,0.970625
0.352000,0.970687
0.351000,0.970750
0.350000,0.970843
0.349000,0.971000
0.348000,0.971156
0.347000,0.971249
0.346000,0.971281
0.345000,0.971405
0.344000,0.971530
0.343000,0.971593
0.342000,0.971749
0.341000,0.971811
0.340000,0.971999
0.339000,0.972061
0.338000,0.972155
0.337000,0.972217
0.336000,0.972279
0.335000,0.972342
0.334000,0.972436
0.333000,0.972498
0.332000,0.972560
0.331000,0.972716
0.330000,0.972779
0.329000,0.972841
0.328000,0.972904
0.327000,0.973091
0.326000,0.973154
0.324000,0.973247
0.323000,0.973278
0.321000,0.973341
0.320000,0.973528
0.319000,0.973559
0.318000,0.973653
0.317000,0.973684
0.316000,0.973715
0.315000,0.973809
0.314000,0.973934
0.313000,0.973965
0.312000,0.974090
0.311000,0.974246
0.310000,0.974277
0.309000,0.974402
0.308000,0.974465
0.307000,0.974652
0.306000,0.974714
0.305000,0.974746
0.304000,0.974777
0.303000,0.974808
0.302000,0.974870
0.301000,0.974902
0.300000,0.974964
0.298000,0.974995
0.297000,0.975027
0.295000,0.975120
0.294000,0.975276
0.293000,0.975307
0.292000,0.975370
0.291000,0.975464
0.290000,0.975526
0.289000,0.975588
0.287000,0.975651
0.286000,0.975682
0.285000,0.975713
0.284000,0.975869
0.283000,0.975963
0.282000,0.976057
0.281000,0.976119
0.280000,0.976150
0.279000,0.976213
0.278000,0.976369
0.277000,0.976400
0.276000,0.976463
0.275000,0.976525
0.274000,0.976556
0.273000,0.976681
0.272000,0.976712
0.271000,0.976775
0.269000,0.976806
0.268000,0.976868
0.267000,0.976931
0.266000,0.976962
0.265000,0.977056
0.264000,0.977118
0.263000,0.977180
0.262000,0.977212
0.261000,0.977274
0.260000,0.977305
0.258000,0.977368
0.257000,0.977430
0.256000,0.977493
0.255000,0.977524
0.254000,0.977649
0.253000,0.977711
0.251000,0.977805
0.250000,0.977867
0.249000,0.977898
0.248000,0.978023
0.246000,0.978055
0.245000,0.978148
0.244000,0.978211
0.243000,0.978336
0.242000,0.978367
0.241000,0.978429
0.240000,0.978523
0.238000,0.978616
0.237000,0.978648
0.236000,0.978710
0.235000,0.978773
0.234000,0.978835
0.233000,0.978991
0.232000,0.979116
0.231000,0.979178
0.230000,0.979272
0.229000,0.979303
0.228000,0.979459
0.227000,0.979491
0.226000,0.979522
0.225000,0.979584
0.223000,0.979615
0.222000,0.979709
0.221000,0.979740
0.220000,0.979771
0.219000,0.979865
0.217000,0.979896
0.216000,0.980052
0.215000,0.980177
0.214000,0.980240
0.213000,0.980333
0.212000,0.980396
0.211000,0.980458
0.210000,0.980489
0.209000,0.980521
0.208000,0.980583
0.207000,0.980614
0.206000,0.980646
0.205000,0.980708
0.203000,0.980770
0.202000,0.980895
0.201000,0.980927
0.200000,0.980958
0.199000,0.981051
0.198000,0.981114
0.196000,0.981145
0.195000,0.981239
0.192000,0.981270
0.191000,0.981364
0.189000,0.981395
0.188000,0.981426
0.187000,0.981520
0.186000,0.981613
0.185000,0.981676
0.184000,0.981863
0.183000,0.981894
0.182000,0.982019
0.180000,0.982050
0.179000,0.982113
0.176000,0.982175
0.173000,0.982238
0.172000,0.982300
0.170000,0.982394
0.169000,0.982456
0.168000,0.982487
0.167000,0.982550
0.166000,0.982643
0.165000,0.982675
0.164000,0.982737
0.162000,0.982862
0.161000,0.982924
0.158000,0.982987
0.157000,0.983080
0.156000,0.983205
0.155000,0.983237
0.154000,0.983268
0.153000,0.983330
0.152000,0.983393
0.150000,0.983455
0.148000,0.983549
0.147000,0.983580
0.145000,0.983642
0.143000,0.983736
0.142000,0.983798
0.141000,0.983923
0.139000,0.983955
0.138000,0.983986
0.137000,0.984017
0.136000,0.984048
0.135000,0.984111
0.134000,0.984142
0.132000,0.984235
0.131000,0.984267
0.129000,0.984360
0.126000,0.984454
0.124000,0.984485
0.122000,0.984548
0.121000,0.984610
0.119000,0.984641
0.118000,0.984704
0.117000,0.984735
0.116000,0.984797
0.115000,0.984860
0.114000,0.984922
0.113000,0.984953
0.111000,0.984985
0.110000,0.985016
0.108000,0.985110
0.107000,0.985141
0.105000,0.985172
0.103000,0.985203
0.100000,0.985266
0.099000,0.985297
0.095000,0.985391
0.094000,0.985484
0.091000,0.985547
0.090000,0.985609
0.089000,0.985671
0.088000,0.985703
0.086000,0.985765
0.085000,0.985796
0.083000,0.985828
0.081000,0.985859
0.080000,0.985890
0.078000,0.985984
0.077000,0.986015
0.075000,0.986046
0.073000,0.986077
0.072000,0.986109
0.071000,0.986171
0.070000,0.986202
0.067000,0.986265
0.066000,0.986327
0.065000,0.986358
0.064000,0.986389
0.063000,0.986452
0.062000,0.986483
0.061000,0.986577
0.058000,0.986608
0.057000,0.986670
0.055000,0.986702
0.054000,0.986764
0.053000,0.986795
0.050000,0.986826
0.048000,0.986858
0.047000,0.986889
0.046000,0.986920
0.043000,0.986951
0.042000,0.986983
0.041000,0.987076
0.040000,0.987139
0.038000,0.987170
0.036000,0.987232
0.032000,0.987295
0.030000,0.987326
0.029000,0.987357
0.026000,0.987388
0.025000,0.987420
0.022000,0.987638
0.021000,0.987669
0.020000,0.987732
0.019000,0.987763
0.017000,0.987794
0.016000,0.987825
0.013000,0.987857
0.011000,0.987888
0.010000,0.987950
0.009000,0.987982
0.004000,0.988013
0.003000,0.988075
0.000000,1.000000


==> ffsharingk100.csv <==
x,y
1.000000,0.015796
0.999000,0.016545
0.998000,0.017794
0.997000,0.018886
0.996000,0.019948
0.995000,0.021165
0.994000,0.022601
0.993000,0.023943
0.992000,0.024817
0.991000,0.025785
0.990000,0.027159
0.989000,0.028345
0.988000,0.029718
0.987000,0.030686
0.986000,0.031404
0.985000,0.032653
0.984000,0.033870
0.983000,0.035306
0.982000,0.036399
0.981000,0.037647
0.980000,0.038709
0.979000,0.039895
0.978000,0.041175
0.977000,0.042330
0.976000,0.043579
0.975000,0.045077
0.974000,0.046513
0.973000,0.048261
0.972000,0.049666
0.971000,0.050759
0.970000,0.051976
0.969000,0.053381
0.968000,0.054723
0.967000,0.056315
0.966000,0.057782
0.965000,0.059718
0.964000,0.061123
0.963000,0.062839
0.962000,0.064244
0.961000,0.065587
0.960000,0.067210
0.959000,0.069239
0.958000,0.070893
0.957000,0.072610
0.956000,0.074171
0.955000,0.076200
0.954000,0.078136
0.953000,0.079665
0.952000,0.081289
0.951000,0.083162
0.950000,0.084847
0.949000,0.086127
0.948000,0.087875
0.947000,0.089748
0.946000,0.091247
0.945000,0.092964
0.944000,0.094868
0.943000,0.096304
0.942000,0.098115
0.941000,0.099894
0.940000,0.101861
0.939000,0.103827
0.938000,0.106012
0.937000,0.107823
0.936000,0.109883
0.935000,0.111850
0.934000,0.114191
0.933000,0.116345
0.932000,0.118905
0.931000,0.120996
0.930000,0.122682
0.929000,0.124555
0.928000,0.126647
0.927000,0.128801
0.926000,0.130736
0.925000,0.132609
0.924000,0.134763
0.923000,0.136667
0.922000,0.138353
0.921000,0.140382
0.920000,0.142286
0.919000,0.144565
0.918000,0.146345
0.917000,0.148498
0.916000,0.150621
0.915000,0.152775
0.914000,0.154711
0.913000,0.156459
0.912000,0.158301
0.911000,0.159737
0.910000,0.161672
0.909000,0.163795
0.908000,0.165668
0.907000,0.167822
0.906000,0.169726
0.905000,0.172098
0.904000,0.174502
0.903000,0.176656
0.902000,0.178623
0.901000,0.181120
0.900000,0.183305
0.899000,0.185490
0.898000,0.187676
0.897000,0.189892
0.896000,0.192421
0.895000,0.194637
0.894000,0.196073
0.893000,0.198352
0.892000,0.199788
0.891000,0.202067
0.890000,0.204501
0.889000,0.206437
0.888000,0.208247
0.887000,0.210245
0.886000,0.212743
0.885000,0.214397
0.884000,0.216582
0.883000,0.218955
0.882000,0.221234
0.881000,0.223575
0.880000,0.225947
0.879000,0.228257
0.878000,0.230505
0.877000,0.232284
0.876000,0.234438
0.875000,0.236686
0.874000,0.238684
0.873000,0.240994
0.872000,0.243054
0.871000,0.244990
0.870000,0.246863
0.869000,0.248673
0.868000,0.250671
0.867000,0.252388
0.866000,0.254292
0.865000,0.256540
0.864000,0.258819
0.863000,0.260629
0.862000,0.262471
0.861000,0.264313
0.860000,0.266342
0.859000,0.268465
0.858000,0.269994
0.857000,0.272117
0.856000,0.274177
0.855000,0.276050
0.854000,0.277923
0.853000,0.280171
0.852000,0.282387
0.851000,0.284292
0.850000,0.286352
0.849000,0.288038
0.848000,0.290223
0.847000,0.291753
0.846000,0.293688
0.845000,0.295623
0.844000,0.297372
0.843000,0.299463
0.842000,0.301305
0.841000,0.303334
0.840000,0.305176
0.839000,0.306986
0.838000,0.308734
0.837000,0.310389
0.836000,0.312480
0.835000,0.314510
0.834000,0.316383
0.833000,0.318349
0.832000,0.320097
0.831000,0.321721
0.830000,0.323625
0.829000,0.325123
0.828000,0.327028
0.827000,0.328245
0.826000,0.329868
0.825000,0.331741
0.824000,0.333427
0.823000,0.335113
0.822000,0.336892
0.821000,0.338422
0.820000,0.340482
0.819000,0.342324
0.818000,0.344290
0.817000,0.346007
0.816000,0.347787
0.815000,0.349722
0.814000,0.351439
0.813000,0.352813
0.812000,0.354873
0.811000,0.356590
0.810000,0.358151
0.809000,0.359774
0.808000,0.361428
0.807000,0.363458
0.806000,0.364831
0.805000,0.366579
0.804000,0.368078
0.803000,0.370107
0.802000,0.371668
0.801000,0.373447
0.800000,0.375788
0.799000,0.377318
0.798000,0.379160
0.797000,0.380970
0.796000,0.382469
0.795000,0.384061
0.794000,0.386121
0.793000,0.387495
0.792000,0.389399
0.791000,0.391522
0.790000,0.392957
0.789000,0.394518
0.788000,0.396173
0.787000,0.397890
0.786000,0.399232
0.785000,0.400543
0.784000,0.402229
0.783000,0.404196
0.782000,0.405881
0.781000,0.407099
0.780000,0.408628
0.779000,0.410220
0.778000,0.412156
0.777000,0.414029
0.776000,0.415558
0.775000,0.416963
0.774000,0.418805
0.773000,0.420428
0.772000,0.421958
0.771000,0.423519
0.770000,0.424643
0.769000,0.426422
0.768000,0.427920
0.767000,0.429481
0.766000,0.430730
0.765000,0.432322
0.764000,0.433976
0.763000,0.436005
0.762000,0.437098
0.761000,0.438503
0.760000,0.439939
0.759000,0.441437
0.758000,0.443123
0.757000,0.444684
0.756000,0.446245
0.755000,0.448118
0.754000,0.449710
0.753000,0.450865
0.752000,0.452363
0.751000,0.454049
0.750000,0.455454
0.749000,0.456858
0.748000,0.458450
0.747000,0.459574
0.746000,0.460885
0.745000,0.462571
0.744000,0.464226
0.743000,0.465880
0.742000,0.467004
0.741000,0.468252
0.740000,0.469626
0.739000,0.471093
0.738000,0.472404
0.737000,0.473934
0.736000,0.475370
0.735000,0.476837
0.734000,0.478179
0.733000,0.479522
0.732000,0.481145
0.731000,0.482175
0.730000,0.483736
0.729000,0.485078
0.728000,0.486265
0.727000,0.487326
0.726000,0.489012
0.725000,0.490416
0.724000,0.491603
0.723000,0.492883
0.722000,0.493882
0.721000,0.495005
0.720000,0.496535
0.719000,0.497815
0.718000,0.499063
0.717000,0.500125
0.716000,0.501467
0.715000,0.502747
0.714000,0.504152
0.713000,0.505401
0.712000,0.506805
0.711000,0.507679
0.710000,0.508803
0.709000,0.509865
0.708000,0.510801
0.707000,0.512018
0.706000,0.513017
0.705000,0.514297
0.704000,0.515421
0.703000,0.516795
0.702000,0.518231
0.701000,0.519323
0.700000,0.520478
0.699000,0.521758
0.698000,0.522913
0.697000,0.524255
0.696000,0.525723
0.695000,0.526503
0.694000,0.527783
0.693000,0.528907
0.692000,0.529781
0.691000,0.531217
0.690000,0.532590
0.689000,0.533589
0.688000,0.534932
0.687000,0.536118
0.686000,0.537086
0.685000,0.538397
0.684000,0.539739
0.683000,0.540738
0.682000,0.541799
0.681000,0.543360
0.680000,0.544390
0.679000,0.545358
0.678000,0.546388
0.677000,0.547450
0.676000,0.548480
0.675000,0.549541
0.674000,0.550634
0.673000,0.551695
0.672000,0.552632
0.671000,0.553724
0.670000,0.554661
0.669000,0.555878
0.668000,0.556971
0.667000,0.557751
0.666000,0.558875
0.665000,0.560217
0.664000,0.561903
0.663000,0.562996
0.662000,0.564244
0.661000,0.565368
0.660000,0.566398
0.659000,0.567647
0.658000,0.568771
0.657000,0.569551
0.656000,0.570706
0.655000,0.571799
0.654000,0.573391
0.653000,0.574483
0.652000,0.575607
0.651000,0.576825
0.650000,0.577792
0.649000,0.578417
0.648000,0.579260
0.647000,0.580227
0.646000,0.580914
0.645000,0.582288
0.644000,0.583349
0.643000,0.584410
0.642000,0.585409
0.641000,0.586190
0.640000,0.586845
0.639000,0.588031
0.638000,0.589405
0.637000,0.590560
0.636000,0.591528
0.635000,0.592215
0.634000,0.593245
0.633000,0.594212
0.632000,0.595211
0.631000,0.596117
0.630000,0.597209
0.629000,0.598115
0.628000,0.599394
0.627000,0.600456
0.626000,0.601517
0.625000,0.602329
0.624000,0.603265
0.623000,0.604139
0.622000,0.604951
0.621000,0.605763
0.620000,0.606605
0.619000,0.607417
0.618000,0.608572
0.617000,0.609509
0.616000,0.610320
0.615000,0.611226
0.614000,0.612037
0.613000,0.612786
0.612000,0.613442
0.611000,0.614441
0.610000,0.615658
0.609000,0.616564
0.608000,0.617531
0.607000,0.618468
0.606000,0.619592
0.605000,0.620747
0.604000,0.621995
0.603000,0.622807
0.602000,0.623775
0.601000,0.624399
0.600000,0.625367
0.599000,0.626178
0.598000,0.626928
0.597000,0.627958
0.596000,0.629238
0.595000,0.630143
0.594000,0.630923
0.593000,0.631860
0.592000,0.632765
0.591000,0.633483
0.590000,0.634076
0.589000,0.635075
0.588000,0.635918
0.587000,0.636886
0.586000,0.637573
0.585000,0.638478
0.584000,0.639290
0.583000,0.640195
0.582000,0.641038
0.581000,0.642005
0.580000,0.642536
0.579000,0.643535
0.578000,0.644409
0.577000,0.645346
0.576000,0.646188
0.575000,0.646875
0.574000,0.647562
0.573000,0.648467
0.572000,0.649310
0.571000,0.650309
0.570000,0.651308
0.569000,0.652026
0.568000,0.652931
0.567000,0.653712
0.566000,0.654523
0.565000,0.655429
0.564000,0.655866
0.563000,0.656365
0.562000,0.657270
0.561000,0.657957
0.560000,0.658644
0.559000,0.659674
0.558000,0.660205
0.557000,0.660923
0.556000,0.661797
0.555000,0.662733
0.554000,0.663483
0.553000,0.664138
0.552000,0.664887
0.551000,0.665917
0.550000,0.666792
0.549000,0.667510
0.548000,0.668415
0.547000,0.669070
0.546000,0.669726
0.545000,0.670319
0.544000,0.671099
0.543000,0.671974
0.542000,0.672598
0.541000,0.673472
0.540000,0.674596
0.539000,0.675220
0.538000,0.676000
0.537000,0.676500
0.536000,0.677124
0.535000,0.677780
0.534000,0.678623
0.533000,0.679153
0.532000,0.679840
0.531000,0.680308
0.530000,0.680714
0.529000,0.681495
0.528000,0.681994
0.527000,0.682868
0.526000,0.683461
0.525000,0.684211
0.524000,0.684679
0.523000,0.685178
0.522000,0.685927
0.521000,0.686895
0.520000,0.687488
0.519000,0.688269
0.518000,0.688924
0.517000,0.689705
0.516000,0.690423
0.515000,0.691078
0.514000,0.691890
0.513000,0.692795
0.512000,0.693576
0.511000,0.694231
0.510000,0.695136
0.509000,0.696010
0.508000,0.696572
0.507000,0.697384
0.506000,0.698008
0.505000,0.698851
0.504000,0.699382
0.503000,0.699850
0.502000,0.700381
0.501000,0.701036
0.500000,0.701754
0.499000,0.702410
0.498000,0.703034
0.497000,0.703783
0.496000,0.704439
0.495000,0.705219
0.494000,0.706000
0.493000,0.706437
0.492000,0.706999
0.491000,0.707436
0.490000,0.708247
0.489000,0.709184
0.488000,0.709840
0.487000,0.710558
0.486000,0.711057
0.485000,0.711713
0.484000,0.712743
0.483000,0.713398
0.482000,0.713867
0.481000,0.714397
0.480000,0.714959
0.479000,0.715740
0.478000,0.716489
0.477000,0.717113
0.476000,0.717675
0.475000,0.718268
0.474000,0.719205
0.473000,0.719798
0.472000,0.720266
0.471000,0.721078
0.470000,0.721515
0.469000,0.722295
0.468000,0.722701
0.467000,0.723294
0.466000,0.724043
0.465000,0.724605
0.464000,0.725136
0.463000,0.725885
0.462000,0.726447
0.461000,0.726915
0.460000,0.728008
0.459000,0.728414
0.458000,0.729100
0.457000,0.729662
0.456000,0.730193
0.455000,0.730755
0.454000,0.731379
0.453000,0.732035
0.452000,0.732659
0.451000,0.732940
0.450000,0.733596
0.449000,0.733970
0.448000,0.734563
0.447000,0.735250
0.446000,0.735874
0.445000,0.736624
0.444000,0.737279
0.443000,0.737872
0.442000,0.738465
0.441000,0.739246
0.440000,0.739839
0.439000,0.740682
0.438000,0.741244
0.437000,0.741743
0.436000,0.742617
0.435000,0.743148
0.434000,0.743803
0.433000,0.744272
0.432000,0.744615
0.431000,0.745208
0.430000,0.745676
0.429000,0.746145
0.428000,0.746831
0.427000,0.747706
0.426000,0.748299
0.425000,0.748829
0.424000,0.749298
0.423000,0.749797
0.422000,0.750297
0.421000,0.751015
0.420000,0.751764
0.419000,0.752388
0.418000,0.753137
0.417000,0.753730
0.416000,0.754573
0.415000,0.755073
0.414000,0.755666
0.413000,0.756415
0.412000,0.756946
0.411000,0.757757
0.410000,0.758319
0.409000,0.758944
0.408000,0.759537
0.407000,0.760099
0.406000,0.760723
0.405000,0.761254
0.404000,0.762034
0.403000,0.762534
0.402000,0.762908
0.401000,0.763501
0.400000,0.764032
0.399000,0.764719
0.398000,0.765312
0.397000,0.765967
0.396000,0.766561
0.395000,0.767247
0.394000,0.767747
0.393000,0.768215
0.392000,0.768933
0.391000,0.769620
0.390000,0.770182
0.389000,0.770744
0.388000,0.771149
0.387000,0.771524
0.386000,0.772148
0.385000,0.772648
0.384000,0.773272
0.383000,0.773740
0.382000,0.774365
0.381000,0.774927
0.380000,0.775270
0.379000,0.776082
0.378000,0.776519
0.377000,0.777081
0.376000,0.777580
0.375000,0.778048
0.374000,0.778548
0.373000,0.779203
0.372000,0.779672
0.371000,0.780077
0.370000,0.780483
0.369000,0.780920
0.368000,0.781482
0.367000,0.781982
0.366000,0.782387
0.365000,0.783168
0.364000,0.783761
0.363000,0.784448
0.362000,0.785072
0.361000,0.785415
0.360000,0.785884
0.359000,0.786539
0.358000,0.787257
0.357000,0.787726
0.356000,0.788444
0.355000,0.789099
0.354000,0.789692
0.353000,0.789973
0.352000,0.790473
0.351000,0.790941
0.350000,0.791659
0.349000,0.792190
0.348000,0.792564
0.347000,0.792814
0.346000,0.793220
0.345000,0.793688
0.344000,0.794219
0.343000,0.794500
0.342000,0.794781
0.341000,0.795124
0.340000,0.795655
0.339000,0.796217
0.338000,0.796903
0.337000,0.797434
0.336000,0.797809
0.335000,0.798433
0.334000,0.798964
0.333000,0.799463
0.332000,0.799931
0.331000,0.800587
0.330000,0.801086
0.329000,0.801523
0.328000,0.802210
0.327000,0.802554
0.326000,0.802928
0.325000,0.803490
0.324000,0.804146
0.323000,0.804489
0.322000,0.804926
0.321000,0.805238
0.320000,0.805582
0.319000,0.805956
0.318000,0.806456
0.317000,0.806955
0.316000,0.807455
0.315000,0.807860
0.314000,0.808360
0.313000,0.808797
0.312000,0.809328
0.311000,0.809702
0.310000,0.809983
0.309000,0.810576
0.308000,0.811013
0.307000,0.811419
0.306000,0.811981
0.305000,0.812356
0.304000,0.812855
0.303000,0.813323
0.302000,0.813979
0.301000,0.814666
0.300000,0.815103
0.299000,0.815509
0.298000,0.815727
0.297000,0.816164
0.296000,0.816476
0.295000,0.816820
0.294000,0.817225
0.293000,0.817881
0.292000,0.818599
0.291000,0.819098
0.290000,0.819473
0.289000,0.820066
0.288000,0.820472
0.287000,0.820909
0.286000,0.821315
0.285000,0.821877
0.284000,0.822501
0.283000,0.822813
0.282000,0.823250
0.281000,0.823719
0.280000,0.824093
0.279000,0.824437
0.278000,0.824842
0.277000,0.825529
0.276000,0.825997
0.275000,0.826715
0.274000,0.827121
0.273000,0.827558
0.272000,0.827933
0.271000,0.828245
0.270000,0.828713
0.269000,0.829119
0.268000,0.829619
0.267000,0.829962
0.266000,0.830461
0.265000,0.830898
0.264000,0.831460
0.263000,0.831741
0.262000,0.832178
0.261000,0.832553
0.260000,0.832928
0.259000,0.833396
0.258000,0.833739
0.257000,0.834332
0.256000,0.834801
0.255000,0.835456
0.254000,0.835737
0.253000,0.836018
0.252000,0.836549
0.251000,0.836798
0.250000,0.837142
0.249000,0.837516
0.248000,0.837953
0.247000,0.838234
0.246000,0.838765
0.245000,0.839233
0.244000,0.839545
0.243000,0.839795
0.242000,0.840201
0.241000,0.840701
0.240000,0.841106
0.239000,0.841481
0.238000,0.841980
0.237000,0.842511
0.236000,0.843011
0.235000,0.843260
0.234000,0.843604
0.233000,0.843853
0.232000,0.844415
0.231000,0.844665
0.230000,0.845040
0.229000,0.845570
0.228000,0.845976
0.227000,0.846351
0.226000,0.846913
0.225000,0.847350
0.224000,0.847787
0.223000,0.848380
0.222000,0.848942
0.221000,0.849629
0.220000,0.849878
0.219000,0.850253
0.218000,0.850659
0.217000,0.850908
0.216000,0.851377
0.215000,0.851595
0.214000,0.852095
0.213000,0.852313
0.212000,0.852750
0.211000,0.853312
0.210000,0.853655
0.209000,0.854061
0.208000,0.854405
0.207000,0.854686
0.206000,0.855185
0.205000,0.855622
0.204000,0.856090
0.203000,0.856434
0.202000,0.856808
0.201000,0.857152
0.200000,0.857277
0.199000,0.857714
0.198000,0.858119
0.197000,0.858525
0.196000,0.858806
0.195000,0.858962
0.194000,0.859212
0.193000,0.859680
0.192000,0.859868
0.191000,0.860336
0.190000,0.860773
0.189000,0.861148
0.188000,0.861335
0.187000,0.861585
0.186000,0.862053
0.185000,0.862396
0.184000,0.862708
0.183000,0.863208
0.182000,0.863551
0.181000,0.863957
0.180000,0.864457
0.179000,0.864894
0.178000,0.865081
0.177000,0.865393
0.176000,0.865674
0.175000,0.865955
0.174000,0.866330
0.173000,0.866985
0.172000,0.867235
0.171000,0.867578
0.170000,0.867859
0.169000,0.868265
0.168000,0.868608
0.167000,0.868796
0.166000,0.869014
0.165000,0.869482
0.164000,0.869670
0.163000,0.869951
0.162000,0.870138
0.161000,0.870700
0.160000,0.871199
0.159000,0.871355
0.158000,0.871730
0.157000,0.872167
0.156000,0.872604
0.155000,0.872791
0.154000,0.873260
0.153000,0.873541
0.152000,0.873822
0.151000,0.873915
0.150000,0.874165
0.149000,0.874602
0.148000,0.874977
0.147000,0.875320
0.146000,0.875601
0.145000,0.875976
0.144000,0.876225
0.143000,0.876631
0.142000,0.876943
0.141000,0.877349
0.140000,0.877755
0.139000,0.877973
0.138000,0.878129
0.137000,0.878286
0.136000,0.878754
0.135000,0.879066
0.134000,0.879253
0.133000,0.879441
0.132000,0.879628
0.131000,0.880065
0.130000,0.880408
0.129000,0.880845
0.128000,0.880970
0.127000,0.881314
0.126000,0.881657
0.125000,0.882094
0.124000,0.882344
0.123000,0.882656
0.122000,0.882937
0.121000,0.883374
0.120000,0.883655
0.119000,0.883998
0.118000,0.884217
0.117000,0.884623
0.116000,0.884841
0.115000,0.885122
0.114000,0.885434
0.113000,0.885778
0.112000,0.886059
0.111000,0.886371
0.110000,0.886652
0.109000,0.886870
0.108000,0.887058
0.107000,0.887307
0.106000,0.887557
0.105000,0.887963
0.104000,0.888306
0.103000,0.888650
0.102000,0.888962
0.101000,0.889305
0.100000,0.889648
0.099000,0.889867
0.098000,0.890179
0.097000,0.890491
0.096000,0.890710
0.095000,0.891084
0.094000,0.891428
0.093000,0.891740
0.092000,0.892052
0.091000,0.892239
0.090000,0.892552
0.089000,0.892864
0.088000,0.893176
0.087000,0.893363
0.086000,0.893644
0.085000,0.893925
0.084000,0.894237
0.083000,0.894425
0.082000,0.894924
0.081000,0.895299
0.080000,0.895611
0.079000,0.895892
0.078000,0.896079
0.077000,0.896360
0.076000,0.896672
0.075000,0.896984
0.074000,0.897141
0.073000,0.897453
0.072000,0.897765
0.071000,0.897952
0.070000,0.898171
0.069000,0.898389
0.068000,0.898608
0.067000,0.898889
0.066000,0.899232
0.065000,0.899544
0.064000,0.899856
0.063000,0.900106
0.062000,0.900387
0.061000,0.900637
0.060000,0.900918
0.059000,0.901168
0.058000,0.901355
0.057000,0.901729
0.056000,0.902010
0.055000,0.902260
0.054000,0.902541
0.053000,0.902822
0.052000,0.902947
0.051000,0.903259
0.050000,0.903384
0.049000,0.903634
0.048000,0.903759
0.047000,0.904039
0.046000,0.904196
0.045000,0.904320
0.044000,0.904570
0.043000,0.904882
0.042000,0.905007
0.041000,0.905288
0.040000,0.905475
0.039000,0.905694
0.038000,0.905881
0.037000,0.906131
0.036000,0.906599
0.035000,0.907005
0.034000,0.907224
0.033000,0.907505
0.032000,0.907785
0.031000,0.908035
0.030000,0.908223
0.029000,0.908628
0.028000,0.908660
0.027000,0.908909
0.026000,0.909190
0.025000,0.909596
0.024000,0.909783
0.023000,0.910033
0.022000,0.910439
0.021000,0.910657
0.020000,0.911063
0.019000,0.911375
0.018000,0.911656
0.017000,0.912000
0.016000,0.912437
0.015000,0.912749
0.014000,0.913124
0.013000,0.913186
0.012000,0.913654
0.011000,0.914029
0.010000,0.914560
0.009000,0.914716
0.008000,0.915090
0.007000,0.915371
0.006000,0.915715
0.005000,0.915964
0.004000,0.916276
0.003000,0.916620
0.002000,0.916713
0.001000,0.916807
0.000000,1.000000


==> iterations.csv <==
r,morn,even,day,week
0.0,19,18,16,17
#0.01,23,23,17,12
#0.02,15,17,15,10
#0.03,17,12,17,8
#0.04,11,22,8,10
#0.05,16,12,13,8
#0.06,7,13,15,9
#0.07,12,8,12,9
#0.08,8,14,10,6
#0.09,12,12,11,8
0.1,12,17,9,9
0.2,9,10,9,7
0.3,9,10,7,7
0.4,8,5,6,6
0.5,6,6,6,5
0.6,7,6,6,5
0.7,6,5,5,7
0.8,5,5,5,4
0.9,4,4,5,3
1.0,2,2,2,2


==> iterations_time.csv <==
iteration,Time0.0,Time0.001,Time0.01,Time0.1
1,67.815,69.406,70.582,68.606
2,55.736,57.539,60.930,63.210
3,46.587,50.997,56.177,60.556
4,42.358,48.184,53.462,60.105
5,40.186,44.268,51.884,61.460
6,39.344,44.720,50.707,60.464
7,39.149,44.852,49.109,59.774
8,39.204,43.397,49.192,59.434
9,39.542,43.845,48.577,59.385
10,40.240,43.019,48.683,59.736
11,37.331,42.974,50.066,59.520
12,38.238,42.619,48.208,59.281
13,36.959,44.853,49.084,
14,37.049,42.736,48.787,
15,37.295,42.994,48.710,
16,37.079,43.028,48.681,
17,37.235,42.925,48.738,
18,37.316,,48.657,
19,37.735,,50.469,
20,,,49.205,
21,,,49.097,
22,,,49.967,
23,,,49.180,


==> sharingk1.csv <==
x,y
1,0.92149
0.999,0.923425
0.998,0.925579
0.997,0.928233
0.996,0.931104
0.995,0.933633
0.994,0.937036
0.993,0.940189
0.992,0.943092
0.991,0.946057
0.99,0.94868
0.989,0.951333
0.988,0.953268
0.987,0.955141
0.986,0.956983
0.985,0.958513
0.984,0.959886
0.983,0.961354
0.982,0.962883
0.981,0.964007
0.98,0.965068
0.979,0.966161
0.978,0.967222
0.977,0.968346
0.976,0.969564
0.975,0.970687
0.974,0.971624
0.973,0.972592
0.972,0.973372
0.971,0.973996
0.97,0.974496
0.969,0.974995
0.968,0.975651
0.967,0.976244
0.966,0.976775
0.965,0.977243
0.964,0.977649
0.963,0.97793
0.962,0.978242
0.961,0.978804
0.96,0.979054
0.959,0.979428
0.958,0.979959
0.957,0.980365
0.956,0.980802
0.955,0.981083
0.954,0.981332
0.953,0.981738
0.952,0.982019
0.951,0.982269
0.95,0.982675
0.949,0.983018
0.948,0.983268
0.947,0.98358
0.946,0.983798
0.945,0.983923
0.944,0.984079
0.943,0.984173
0.942,0.984329
0.941,0.984579
0.94,0.984829
0.939,0.984922
0.938,0.985078
0.937,0.985266
0.936,0.985547
0.935,0.985859
0.934,0.985952
0.933,0.986171
0.932,0.986327
0.931,0.986452
0.93,0.98667
0.929,0.986795
0.928,0.986983
0.927,0.987201
0.926,0.987482
0.925,0.987732
0.924,0.987888
0.923,0.988044
0.922,0.988138
0.921,0.988231
0.92,0.988294
0.919,0.988356
0.918,0.98845
0.917,0.988575
0.916,0.988606
0.915,0.988762
0.914,0.98898
0.913,0.989043
0.912,0.98923
0.911,0.989293
0.91,0.98948
0.908,0.989542
0.907,0.989605
0.906,0.98973
0.905,0.989917
0.904,0.990042
0.903,0.990167
0.902,0.990292
0.901,0.990323
0.9,0.990416
0.899,0.990448
0.898,0.990573
0.897,0.990666
0.896,0.990729
0.895,0.990822
0.894,0.990947
0.893,0.99101
0.892,0.991166
0.89,0.991259
0.889,0.991322
0.887,0.991384
0.886,0.991571
0.885,0.991665
0.884,0.991821
0.883,0.991852
0.881,0.991884
0.88,0.992008
0.879,0.992071
0.878,0.992102
0.877,0.992133
0.876,0.992165
0.874,0.992196
0.873,0.992321
0.872,0.992414
0.871,0.992446
0.87,0.992539
0.869,0.99257
0.868,0.992602
0.866,0.992726
0.865,0.992758
0.864,0.992789
0.862,0.992851
0.861,0.992883
0.86,0.992945
0.859,0.993039
0.858,0.99307
0.857,0.993132
0.856,0.993164
0.855,0.993226
0.854,0.993382
0.853,0.993413
0.852,0.993476
0.851,0.993507
0.85,0.993569
0.849,0.993632
0.848,0.993694
0.847,0.993757
0.846,0.993819
0.844,0.99385
0.841,0.993882
0.84,0.993913
0.839,0.993944
0.837,0.993975
0.836,0.994006
0.835,0.994069
0.834,0.9941
0.833,0.994131
0.832,0.994162
0.831,0.994194
0.83,0.994225
0.828,0.994256
0.827,0.994319
0.825,0.99435
0.823,0.994412
0.822,0.994443
0.821,0.994506
0.82,0.994537
0.819,0.994568
0.817,0.994662
0.816,0.994693
0.813,0.994724
0.811,0.994756
0.808,0.99488
0.804,0.994974
0.803,0.995005
0.802,0.995037
0.798,0.995068
0.797,0.995099
0.793,0.99513
0.786,0.995161
0.785,0.995224
0.784,0.995255
0.783,0.995317
0.782,0.995349
0.78,0.99538
0.778,0.995411
0.776,0.995442
0.775,0.995474
0.773,0.995505
0.772,0.995567
0.771,0.995598
0.769,0.995661
0.767,0.995692
0.764,0.995723
0.763,0.995786
0.76,0.995848
0.752,0.995879
0.751,0.995911
0.75,0.995942
0.746,0.996004
0.744,0.996035
0.743,0.996067
0.742,0.996098
0.74,0.996129
0.737,0.99616
0.734,0.996192
0.731,0.996254
0.728,0.996285
0.723,0.996348
0.716,0.996379
0.7,0.99641
0.695,0.996441
0.688,0.996472
0.68,0.996535
0.678,0.996566
0.677,0.996597
0.675,0.996629
0.674,0.996691
0.67,0.996722
0.661,0.996753
0.66,0.996785
0.652,0.996816
0.651,0.996878
0.632,0.99691
0.631,0.996941
0.627,0.996972
0.621,0.997003
0.619,0.997034
0.616,0.997066
0.615,0.997097
0.613,0.997128
0.611,0.997159
0.608,0.99719
0.604,0.997222
0.597,0.997253
0.583,0.997284
0.577,0.997315
0.574,0.997347
0.562,0.997409
0.556,0.99744
0.551,0.997471
0.545,0.997503
0.541,0.997534
0.529,0.997565
0.52,0.997596
0.517,0.997628
0.493,0.99769
0.489,0.997721
0.457,0.997752
0.453,0.997784
0.438,0.997815
0.437,0.997846
0.426,0.997877
0.385,0.997908
0.382,0.99794
0.378,0.997971
0.372,0.998002
0.304,0.998033
0.302,0.998065
0.301,0.998096
0.299,0.998127
0.268,0.998158
0.222,0.998189
0.2,0.998221
0.139,0.998252
0.117,0.998283
0.089,0.998314
0.08,0.998346
0.054,0.998377
0.018,0.998408
0,1


==> sharingk10.csv <==
x,y
1,0.332178
0.999,0.341543
0.998,0.351939
0.997,0.364613
0.996,0.376225
0.995,0.38815
0.994,0.4002
0.993,0.414185
0.992,0.428326
0.991,0.441843
0.99,0.455454
0.989,0.468783
0.988,0.482394
0.987,0.496878
0.986,0.508741
0.985,0.522008
0.984,0.533995
0.983,0.547137
0.982,0.559062
0.981,0.569894
0.98,0.579915
0.979,0.589998
0.978,0.598989
0.977,0.608697
0.976,0.61878
0.975,0.627646
0.974,0.635575
0.973,0.643816
0.972,0.651964
0.971,0.660174
0.97,0.667978
0.969,0.676313
0.968,0.683149
0.967,0.689642
0.966,0.696728
0.965,0.703409
0.964,0.708997
0.963,0.713929
0.962,0.719985
0.961,0.726041
0.96,0.732097
0.959,0.736905
0.958,0.741649
0.957,0.746956
0.956,0.751951
0.955,0.756915
0.954,0.761254
0.953,0.764469
0.952,0.768777
0.951,0.772741
0.95,0.777237
0.949,0.780702
0.948,0.78501
0.947,0.789349
0.946,0.79219
0.945,0.795873
0.944,0.798714
0.943,0.801461
0.942,0.804364
0.941,0.806861
0.94,0.81042
0.939,0.81323
0.938,0.815727
0.937,0.818193
0.936,0.821065
0.935,0.823812
0.934,0.826153
0.933,0.829275
0.932,0.831648
0.931,0.833989
0.93,0.836455
0.929,0.838578
0.928,0.840701
0.927,0.842886
0.926,0.844509
0.925,0.8466
0.924,0.848567
0.923,0.850627
0.922,0.852657
0.921,0.854217
0.92,0.855809
0.919,0.857402
0.918,0.8589
0.917,0.860367
0.916,0.862178
0.915,0.863895
0.914,0.865331
0.913,0.867016
0.912,0.868546
0.911,0.870263
0.91,0.871668
0.909,0.873072
0.908,0.874571
0.907,0.875819
0.906,0.877162
0.905,0.878129
0.904,0.879503
0.903,0.88044
0.902,0.881938
0.901,0.883031
0.9,0.884186
0.899,0.885091
0.898,0.886308
0.897,0.887619
0.896,0.888681
0.895,0.889836
0.894,0.89071
0.893,0.891646
0.892,0.892396
0.891,0.893457
0.89,0.894706
0.889,0.895736
0.888,0.896485
0.887,0.897578
0.886,0.898483
0.885,0.899482
0.884,0.900293
0.883,0.901136
0.882,0.901948
0.881,0.902603
0.88,0.903415
0.879,0.904383
0.878,0.905132
0.877,0.905632
0.876,0.906225
0.875,0.906818
0.874,0.907723
0.873,0.908472
0.872,0.908909
0.871,0.909596
0.87,0.910376
0.869,0.910845
0.868,0.9115
0.867,0.912187
0.866,0.912905
0.865,0.913623
0.864,0.914185
0.863,0.914934
0.862,0.915621
0.861,0.91612
0.86,0.916994
0.859,0.917525
0.858,0.918025
0.857,0.918649
0.856,0.919367
0.855,0.920022
0.854,0.920709
0.853,0.921177
0.852,0.921739
0.851,0.922301
0.85,0.922738
0.849,0.923363
0.848,0.923987
0.847,0.924486
0.846,0.925048
0.845,0.925642
0.844,0.926297
0.843,0.926828
0.842,0.927296
0.841,0.927733
0.84,0.928076
0.839,0.928607
0.838,0.928982
0.837,0.929668
0.836,0.930262
0.835,0.930761
0.834,0.931073
0.833,0.931354
0.832,0.931822
0.831,0.932197
0.83,0.932759
0.829,0.933009
0.828,0.933539
0.827,0.933789
0.826,0.93407
0.825,0.934476
0.824,0.934757
0.823,0.935131
0.822,0.935631
0.821,0.935943
0.82,0.936411
0.819,0.936755
0.818,0.937254
0.817,0.937785
0.816,0.938035
0.815,0.938378
0.814,0.93869
0.813,0.939065
0.812,0.939252
0.811,0.939689
0.81,0.940032
0.809,0.940345
0.808,0.940657
0.807,0.940969
0.806,0.941375
0.805,0.941718
0.804,0.94203
0.803,0.942436
0.802,0.942592
0.801,0.942936
0.8,0.943248
0.799,0.943622
0.798,0.943966
0.797,0.944091
0.796,0.94434
0.795,0.944777
0.794,0.945058
0.793,0.945433
0.792,0.945651
0.791,0.946089
0.79,0.946276
0.789,0.946526
0.788,0.946744
0.787,0.947025
0.786,0.947275
0.785,0.947618
0.784,0.947805
0.783,0.948086
0.782,0.948274
0.781,0.948461
0.78,0.948804
0.779,0.949085
0.778,0.949241
0.777,0.949616
0.776,0.949866
0.775,0.950116
0.774,0.950334
0.773,0.95049
0.772,0.95074
0.771,0.950958
0.77,0.951271
0.769,0.951427
0.768,0.951676
0.767,0.951832
0.766,0.952113
0.765,0.952301
0.764,0.952582
0.763,0.952644
0.762,0.952956
0.761,0.953081
0.76,0.953581
0.759,0.95383
0.758,0.954049
0.757,0.954236
0.756,0.954361
0.755,0.954642
0.754,0.954892
0.753,0.955048
0.752,0.955422
0.751,0.955672
0.75,0.955859
0.749,0.956015
0.748,0.956109
0.747,0.956421
0.746,0.95664
0.745,0.956671
0.744,0.957077
0.743,0.957295
0.742,0.957483
0.741,0.957514
0.74,0.957888
0.739,0.958013
0.738,0.958045
0.737,0.958138
0.736,0.958326
0.735,0.958513
0.734,0.958731
0.733,0.958919
0.732,0.959106
0.731,0.959293
0.73,0.959512
0.729,0.959668
0.728,0.95998
0.727,0.960136
0.726,0.960323
0.725,0.960511
0.724,0.960667
0.723,0.960917
0.722,0.961104
0.721,0.961322
0.72,0.961447
0.719,0.961603
0.718,0.961728
0.717,0.961791
0.716,0.961853
0.715,0.961915
0.714,0.962009
0.713,0.962228
0.712,0.962446
0.711,0.962509
0.71,0.962727
0.709,0.962758
0.708,0.962852
0.707,0.963008
0.706,0.963227
0.705,0.963383
0.704,0.963695
0.703,0.963851
0.702,0.964038
0.701,0.964163
0.7,0.964382
0.699,0.964475
0.698,0.964569
0.697,0.964631
0.696,0.964725
0.695,0.964787
0.694,0.964881
0.693,0.965131
0.692,0.965256
0.691,0.965412
0.69,0.965537
0.689,0.965661
0.688,0.965693
0.687,0.965818
0.686,0.966005
0.684,0.966036
0.683,0.966099
0.682,0.966192
0.681,0.966255
0.68,0.966411
0.679,0.966536
0.678,0.966598
0.677,0.96666
0.676,0.96691
0.675,0.966973
0.674,0.967035
0.673,0.967129
0.672,0.967191
0.671,0.967222
0.67,0.967316
0.668,0.967441
0.667,0.967566
0.666,0.967878
0.665,0.968003
0.664,0.96819
0.663,0.968252
0.662,0.968502
0.661,0.968658
0.66,0.968814
0.659,0.969002
0.658,0.969033
0.657,0.969127
0.656,0.969251
0.655,0.969345
0.654,0.969376
0.653,0.96947
0.652,0.96972
0.651,0.969845
0.65,0.970001
0.649,0.970063
0.648,0.970157
0.647,0.970344
0.646,0.9705
0.644,0.970563
0.643,0.970625
0.642,0.970687
0.641,0.970843
0.64,0.970906
0.639,0.970937
0.638,0.971093
0.637,0.971124
0.636,0.971218
0.635,0.971374
0.634,0.971561
0.633,0.971624
0.632,0.97178
0.631,0.971842
0.63,0.971999
0.629,0.972123
0.628,0.972248
0.627,0.972373
0.626,0.972404
0.625,0.972467
0.624,0.972529
0.623,0.972716
0.622,0.972779
0.621,0.973029
0.62,0.973091
0.619,0.973216
0.618,0.973434
0.617,0.973528
0.615,0.973591
0.614,0.973653
0.613,0.973747
0.612,0.973778
0.611,0.973809
0.61,0.973903
0.609,0.974121
0.608,0.974184
0.607,0.974277
0.606,0.974309
0.605,0.974402
0.603,0.974527
0.602,0.974652
0.601,0.974714
0.6,0.974808
0.599,0.974933
0.598,0.975058
0.597,0.975089
0.596,0.97512
0.594,0.975245
0.593,0.975307
0.592,0.975432
0.591,0.975464
0.59,0.975526
0.589,0.975588
0.588,0.97562
0.587,0.975713
0.586,0.975745
0.585,0.975869
0.584,0.975963
0.583,0.976025
0.581,0.976057
0.58,0.976088
0.579,0.976182
0.578,0.976213
0.577,0.976338
0.576,0.976369
0.574,0.976463
0.573,0.976525
0.572,0.976556
0.571,0.976619
0.57,0.97665
0.569,0.976712
0.568,0.976743
0.566,0.976775
0.562,0.976868
0.561,0.976931
0.56,0.977056
0.558,0.977118
0.557,0.977212
0.556,0.977305
0.555,0.977337
0.554,0.977461
0.553,0.977586
0.552,0.977618
0.551,0.977711
0.55,0.977742
0.549,0.977898
0.547,0.977961
0.546,0.978055
0.544,0.978117
0.542,0.978242
0.541,0.978273
0.54,0.978336
0.539,0.97846
0.538,0.978523
0.537,0.978554
0.536,0.978585
0.535,0.978679
0.534,0.97871
0.533,0.978866
0.532,0.978991
0.529,0.979054
0.527,0.979116
0.526,0.979178
0.525,0.979241
0.524,0.979303
0.523,0.979334
0.521,0.979366
0.519,0.979459
0.518,0.979553
0.517,0.979647
0.516,0.97974
0.515,0.979771
0.514,0.979803
0.512,0.979834
0.511,0.979896
0.51,0.979928
0.508,0.979959
0.505,0.980146
0.504,0.980271
0.503,0.980333
0.502,0.980396
0.501,0.980427
0.5,0.980521
0.499,0.980552
0.498,0.980614
0.497,0.980677
0.496,0.980739
0.495,0.980802
0.494,0.980864
0.493,0.980958
0.492,0.98102
0.491,0.981145
0.49,0.981239
0.489,0.981301
0.488,0.981364
0.487,0.981426
0.486,0.981457
0.485,0.98152
0.482,0.981551
0.48,0.981613
0.478,0.981645
0.477,0.981738
0.476,0.981832
0.475,0.981863
0.473,0.981925
0.472,0.98205
0.471,0.982082
0.469,0.982206
0.466,0.982238
0.465,0.982269
0.464,0.982331
0.463,0.982394
0.462,0.982456
0.461,0.982519
0.457,0.982581
0.455,0.982643
0.453,0.982706
0.452,0.982768
0.451,0.9828
0.45,0.982862
0.449,0.982956
0.447,0.982987
0.444,0.983049
0.443,0.983112
0.442,0.983143
0.44,0.983174
0.439,0.983205
0.438,0.983237
0.437,0.983299
0.436,0.98333
0.435,0.983393
0.434,0.983455
0.433,0.983486
0.432,0.983518
0.431,0.983549
0.429,0.98358
0.428,0.983611
0.427,0.983642
0.426,0.983674
0.425,0.983736
0.424,0.983767
0.423,0.98383
0.421,0.983861
0.42,0.983955
0.418,0.983986
0.416,0.984048
0.415,0.984142
0.414,0.984204
0.413,0.984267
0.41,0.98436
0.409,0.984423
0.408,0.984454
0.407,0.984485
0.406,0.984516
0.405,0.984579
0.403,0.98461
0.402,0.984704
0.401,0.984735
0.4,0.984829
0.399,0.984922
0.397,0.984953
0.394,0.984985
0.392,0.985047
0.391,0.98511
0.39,0.985172
0.387,0.985203
0.386,0.985234
0.382,0.985297
0.379,0.985359
0.378,0.985422
0.377,0.985453
0.376,0.985484
0.375,0.985515
0.374,0.985578
0.373,0.985609
0.372,0.98564
0.371,0.985703
0.369,0.985734
0.368,0.985796
0.366,0.985828
0.364,0.985859
0.362,0.98589
0.361,0.985952
0.35,0.986015
0.349,0.986046
0.348,0.986109
0.347,0.98614
0.345,0.986233
0.341,0.986265
0.34,0.986296
0.338,0.986358
0.337,0.986389
0.336,0.986421
0.334,0.986483
0.333,0.986546
0.332,0.986577
0.331,0.986639
0.329,0.986702
0.328,0.986733
0.327,0.986795
0.326,0.986889
0.325,0.986951
0.323,0.986983
0.32,0.987014
0.318,0.987045
0.316,0.987076
0.315,0.987107
0.314,0.98717
0.312,0.987201
0.31,0.987264
0.309,0.987326
0.307,0.987388
0.306,0.98742
0.302,0.987451
0.3,0.987482
0.299,0.987513
0.298,0.987544
0.296,0.987607
0.294,0.987669
0.292,0.987701
0.291,0.987794
0.29,0.987857
0.289,0.987919
0.288,0.98795
0.287,0.988013
0.284,0.988075
0.28,0.988106
0.278,0.9882
0.274,0.988231
0.27,0.988294
0.269,0.988325
0.268,0.988356
0.265,0.988419
0.264,0.98845
0.26,0.988481
0.256,0.988543
0.255,0.988575
0.254,0.988637
0.253,0.9887
0.251,0.988762
0.25,0.988793
0.249,0.988824
0.248,0.988856
0.245,0.988887
0.244,0.988949
0.243,0.98898
0.242,0.989043
0.238,0.989074
0.237,0.989105
0.235,0.989168
0.233,0.989199
0.232,0.98923
0.226,0.989293
0.222,0.989355
0.221,0.989386
0.219,0.989417
0.216,0.989449
0.215,0.989605
0.214,0.989667
0.212,0.989698
0.21,0.98973
0.207,0.989761
0.205,0.989792
0.203,0.989855
0.202,0.989917
0.199,0.989979
0.192,0.990042
0.191,0.990073
0.19,0.990104
0.189,0.990135
0.187,0.990167
0.186,0.990198
0.184,0.99026
0.182,0.990292
0.179,0.990323
0.172,0.990354
0.164,0.990385
0.161,0.990416
0.159,0.990448
0.158,0.990479
0.157,0.99051
0.156,0.990541
0.153,0.990573
0.148,0.990604
0.147,0.990635
0.143,0.990666
0.142,0.990729
0.138,0.990791
0.135,0.990853
0.134,0.990885
0.129,0.990916
0.116,0.990947
0.114,0.990978
0.111,0.991041
0.108,0.991072
0.107,0.991103
0.091,0.991134
0.086,0.991166
0.085,0.991197
0.08,0.991228
0.066,0.991291
0.063,0.991322
0.057,0.991353
0.054,0.991384
0.05,0.991415
0.043,0.991447
0.041,0.991478
0.036,0.99154
0.026,0.991571
0.025,0.991603
0.02,0.991634
0.01,0.991665
0,1


==> sharingk100.csv <==
x,y
1,0.0269713
0.999,0.0294375
0.998,0.0324031
0.997,0.0346819
0.996,0.0376787
0.995,0.041175
0.994,0.0442967
0.993,0.0465755
0.992,0.0500406
0.991,0.0526316
0.99,0.0558781
0.989,0.0586876
0.988,0.0619342
0.987,0.0650871
0.986,0.0687395
0.985,0.0725167
0.984,0.0763252
0.983,0.0802897
0.982,0.0842854
0.981,0.0885622
0.98,0.0921521
0.979,0.0960854
0.978,0.100268
0.977,0.104732
0.976,0.109946
0.975,0.114503
0.974,0.118967
0.973,0.124118
0.972,0.128676
0.971,0.133639
0.97,0.138821
0.969,0.143067
0.968,0.147905
0.967,0.153056
0.966,0.15777
0.965,0.162015
0.964,0.166729
0.963,0.171911
0.962,0.177436
0.961,0.182931
0.96,0.188768
0.959,0.194325
0.958,0.19985
0.957,0.205188
0.956,0.210651
0.955,0.216177
0.954,0.22164
0.953,0.227696
0.952,0.23294
0.951,0.238341
0.95,0.24396
0.949,0.249391
0.948,0.255135
0.947,0.260692
0.946,0.265374
0.945,0.2709
0.944,0.276269
0.943,0.281701
0.942,0.287257
0.941,0.293594
0.94,0.298839
0.939,0.303272
0.938,0.308391
0.937,0.314447
0.936,0.319348
0.935,0.324998
0.934,0.330118
0.933,0.334925
0.932,0.339951
0.931,0.345539
0.93,0.35044
0.929,0.354811
0.928,0.360367
0.927,0.364831
0.926,0.369077
0.925,0.37326
0.924,0.377474
0.923,0.381907
0.922,0.386745
0.921,0.391241
0.92,0.396329
0.919,0.400668
0.918,0.405257
0.917,0.409378
0.916,0.413717
0.915,0.418212
0.914,0.422426
0.913,0.427265
0.912,0.431979
0.911,0.436068
0.91,0.440189
0.909,0.444528
0.908,0.448804
0.907,0.452582
0.906,0.456702
0.905,0.460386
0.904,0.46435
0.903,0.468252
0.902,0.472311
0.901,0.476463
0.9,0.480833
0.899,0.484704
0.898,0.488949
0.897,0.49307
0.896,0.495879
0.895,0.499719
0.894,0.503871
0.893,0.507586
0.892,0.51077
0.891,0.514641
0.89,0.518512
0.889,0.521945
0.888,0.525723
0.887,0.529219
0.886,0.53309
0.885,0.536898
0.884,0.539895
0.883,0.54336
0.882,0.546201
0.881,0.549916
0.88,0.552788
0.879,0.556097
0.878,0.55978
0.877,0.562871
0.876,0.565805
0.875,0.56849
0.874,0.57158
0.873,0.57439
0.872,0.577574
0.871,0.58082
0.87,0.584067
0.869,0.587064
0.868,0.589343
0.867,0.591965
0.866,0.595055
0.865,0.59749
0.864,0.600393
0.863,0.602953
0.862,0.605263
0.861,0.608354
0.86,0.611257
0.859,0.614659
0.858,0.617282
0.857,0.619404
0.856,0.621995
0.855,0.624024
0.854,0.626647
0.853,0.628863
0.852,0.631548
0.851,0.633889
0.85,0.636355
0.849,0.638384
0.848,0.640819
0.847,0.643036
0.846,0.645221
0.845,0.647656
0.844,0.64981
0.843,0.652057
0.842,0.65393
0.841,0.656147
0.84,0.658582
0.839,0.660423
0.838,0.662484
0.837,0.664544
0.836,0.666667
0.835,0.669289
0.834,0.671318
0.833,0.673503
0.832,0.675376
0.831,0.676968
0.83,0.678841
0.829,0.681058
0.828,0.682962
0.827,0.684523
0.826,0.686645
0.825,0.688394
0.824,0.689892
0.823,0.691484
0.822,0.693263
0.821,0.695667
0.82,0.697259
0.819,0.699288
0.818,0.701036
0.817,0.702597
0.816,0.704595
0.815,0.706749
0.814,0.708216
0.813,0.709933
0.812,0.712087
0.811,0.713492
0.81,0.714803
0.809,0.716801
0.808,0.718112
0.807,0.71986
0.806,0.72139
0.805,0.722857
0.804,0.724761
0.803,0.726509
0.802,0.727852
0.801,0.729038
0.8,0.73038
0.799,0.73191
0.798,0.733283
0.797,0.734751
0.796,0.736374
0.795,0.738153
0.794,0.739527
0.793,0.741369
0.792,0.742867
0.791,0.74424
0.79,0.745989
0.789,0.747237
0.788,0.74833
0.787,0.749703
0.786,0.751108
0.785,0.752263
0.784,0.75373
0.783,0.754948
0.782,0.756197
0.781,0.757227
0.78,0.758351
0.779,0.759506
0.778,0.760723
0.777,0.76219
0.776,0.763345
0.775,0.7645
0.774,0.765624
0.773,0.766717
0.772,0.767997
0.771,0.769245
0.77,0.770307
0.769,0.771305
0.768,0.772273
0.767,0.773241
0.766,0.774053
0.765,0.775364
0.764,0.776519
0.763,0.777986
0.762,0.778954
0.761,0.780358
0.76,0.781295
0.759,0.7822
0.758,0.783418
0.757,0.784292
0.756,0.785103
0.755,0.786196
0.754,0.787195
0.753,0.78835
0.752,0.789224
0.751,0.789911
0.75,0.790972
0.749,0.791659
0.748,0.792502
0.747,0.793626
0.746,0.794687
0.745,0.79553
0.744,0.796123
0.743,0.796841
0.742,0.797309
0.741,0.797871
0.74,0.798651
0.739,0.799588
0.738,0.800275
0.737,0.801086
0.736,0.801867
0.735,0.802772
0.734,0.803396
0.733,0.804146
0.732,0.804957
0.731,0.805613
0.73,0.806518
0.729,0.807298
0.728,0.807798
0.727,0.808828
0.726,0.80939
0.725,0.810264
0.724,0.811138
0.723,0.81195
0.722,0.812668
0.721,0.813386
0.72,0.813916
0.719,0.814447
0.718,0.81504
0.717,0.81554
0.716,0.816258
0.715,0.816976
0.714,0.817819
0.713,0.818568
0.712,0.81913
0.711,0.819723
0.71,0.82041
0.709,0.821003
0.708,0.821689
0.707,0.822189
0.706,0.823125
0.705,0.823656
0.704,0.824156
0.703,0.824905
0.702,0.825435
0.701,0.825935
0.7,0.826809
0.699,0.827277
0.698,0.827652
0.697,0.828214
0.696,0.828744
0.695,0.829306
0.694,0.829837
0.693,0.830337
0.692,0.831148
0.691,0.831616
0.69,0.832334
0.689,0.832959
0.688,0.833552
0.687,0.833895
0.686,0.834457
0.685,0.835019
0.684,0.83555
0.683,0.836205
0.682,0.836674
0.681,0.837079
0.68,0.837516
0.679,0.838234
0.678,0.838765
0.677,0.839296
0.676,0.840232
0.675,0.840763
0.674,0.841106
0.673,0.841762
0.672,0.842168
0.671,0.842636
0.67,0.843167
0.669,0.84376
0.668,0.844103
0.667,0.84479
0.666,0.845477
0.665,0.846007
0.664,0.84632
0.663,0.84685
0.662,0.847287
0.661,0.847849
0.66,0.848317
0.659,0.849035
0.658,0.849535
0.657,0.849909
0.656,0.850378
0.655,0.850596
0.654,0.850971
0.653,0.851345
0.652,0.852188
0.651,0.852813
0.65,0.85325
0.649,0.853874
0.648,0.854311
0.647,0.854811
0.646,0.855154
0.645,0.855372
0.644,0.855809
0.643,0.856184
0.642,0.856652
0.641,0.856871
0.64,0.857214
0.639,0.857589
0.638,0.858151
0.637,0.858713
0.636,0.859025
0.635,0.859368
0.634,0.859743
0.633,0.860117
0.632,0.860648
0.631,0.86096
0.63,0.861148
0.629,0.861428
0.628,0.861959
0.627,0.862427
0.626,0.862927
0.625,0.863426
0.624,0.863707
0.623,0.864238
0.622,0.864769
0.621,0.865175
0.62,0.865705
0.619,0.86608
0.618,0.866548
0.617,0.866798
0.616,0.867266
0.615,0.867672
0.614,0.867953
0.613,0.86839
0.612,0.868702
0.611,0.869077
0.61,0.869451
0.609,0.869732
0.608,0.870138
0.607,0.870606
0.606,0.871168
0.605,0.871418
0.604,0.87173
0.603,0.872073
0.602,0.872542
0.601,0.872823
0.6,0.87326
0.599,0.873541
0.598,0.873853
0.597,0.874196
0.596,0.874352
0.595,0.874633
0.594,0.874945
0.593,0.875289
0.592,0.875632
0.591,0.876007
0.59,0.876163
0.589,0.876413
0.588,0.876662
0.587,0.876912
0.586,0.876974
0.585,0.877349
0.584,0.877755
0.583,0.878067
0.582,0.878567
0.581,0.878723
0.58,0.878972
0.579,0.879285
0.578,0.879597
0.577,0.879909
0.576,0.880346
0.575,0.880627
0.574,0.880845
0.573,0.881314
0.572,0.881501
0.571,0.881782
0.57,0.881938
0.569,0.882188
0.568,0.882375
0.567,0.882874
0.566,0.882968
0.565,0.883436
0.564,0.883686
0.563,0.883873
0.562,0.884186
0.561,0.88456
0.56,0.884716
0.559,0.884997
0.558,0.885341
0.557,0.885559
0.556,0.885684
0.555,0.886059
0.554,0.886152
0.553,0.886433
0.552,0.886589
0.551,0.88687
0.55,0.887182
0.549,0.887463
0.548,0.887775
0.547,0.887838
0.546,0.888213
0.545,0.888462
0.544,0.888618
0.543,0.888774
0.542,0.888962
0.541,0.889087
0.54,0.889305
0.539,0.889555
0.538,0.889773
0.537,0.890148
0.536,0.890335
0.535,0.890554
0.534,0.890835
0.533,0.891022
0.532,0.891303
0.531,0.891584
0.53,0.891678
0.529,0.892021
0.528,0.892208
0.527,0.89252
0.526,0.892833
0.525,0.893051
0.524,0.89327
0.523,0.893457
0.522,0.893675
0.521,0.894019
0.52,0.894144
0.519,0.894456
0.518,0.894706
0.517,0.894955
0.516,0.895205
0.515,0.895548
0.514,0.895767
0.513,0.895986
0.512,0.896391
0.511,0.896641
0.51,0.896984
0.509,0.897453
0.508,0.897671
0.507,0.89789
0.506,0.898171
0.505,0.898483
0.504,0.898608
0.503,0.898826
0.502,0.899014
0.501,0.899138
0.5,0.899263
0.499,0.899482
0.498,0.8997
0.497,0.899763
0.496,0.900044
0.495,0.900137
0.494,0.900418
0.493,0.900606
0.492,0.900824
0.491,0.901011
0.49,0.901168
0.489,0.901324
0.488,0.901573
0.487,0.901667
0.486,0.901917
0.485,0.902198
0.484,0.902323
0.483,0.902385
0.482,0.902666
0.481,0.902791
0.48,0.903072
0.479,0.903446
0.478,0.903759
0.477,0.904039
0.476,0.904071
0.475,0.904164
0.474,0.904352
0.473,0.904539
0.472,0.904664
0.471,0.904976
0.47,0.905132
0.469,0.905288
0.468,0.905444
0.467,0.905663
0.466,0.905725
0.465,0.90585
0.464,0.906069
0.463,0.906287
0.462,0.906474
0.461,0.906662
0.46,0.90688
0.459,0.907005
0.458,0.907192
0.457,0.907473
0.456,0.907754
0.455,0.908098
0.454,0.908316
0.453,0.908472
0.452,0.908628
0.451,0.908722
0.45,0.908816
0.449,0.909128
0.448,0.909253
0.447,0.909346
0.446,0.909534
0.445,0.909596
0.444,0.909815
0.443,0.910002
0.442,0.910096
0.441,0.910189
0.44,0.910376
0.439,0.910657
0.438,0.910876
0.437,0.911126
0.436,0.911251
0.435,0.911438
0.434,0.91175
0.433,0.911906
0.432,0.912062
0.431,0.912249
0.43,0.912468
0.429,0.91253
0.428,0.912624
0.427,0.912936
0.426,0.913124
0.425,0.913342
0.424,0.913467
0.423,0.913623
0.422,0.913779
0.421,0.914029
0.42,0.914372
0.419,0.914435
0.418,0.914528
0.417,0.914653
0.416,0.914872
0.415,0.914997
0.414,0.915246
0.413,0.915434
0.412,0.915652
0.41,0.915808
0.409,0.915964
0.408,0.916152
0.407,0.916339
0.406,0.916464
0.405,0.916651
0.404,0.916776
0.403,0.916838
0.402,0.916994
0.401,0.917182
0.4,0.917338
0.399,0.917463
0.398,0.917619
0.397,0.917744
0.396,0.9179
0.395,0.918118
0.394,0.918181
0.393,0.918462
0.392,0.918587
0.391,0.91868
0.39,0.918836
0.389,0.919055
0.388,0.919304
0.387,0.919523
0.386,0.919648
0.385,0.919866
0.384,0.91996
0.383,0.920241
0.382,0.920522
0.381,0.920584
0.38,0.920709
0.379,0.920928
0.378,0.92099
0.377,0.921053
0.376,0.921209
0.375,0.921396
0.374,0.921427
0.373,0.921583
0.372,0.921833
0.371,0.921864
0.37,0.922052
0.369,0.922208
0.368,0.922364
0.367,0.922551
0.366,0.922645
0.365,0.92277
0.364,0.922926
0.363,0.923082
0.362,0.923238
0.361,0.9233
0.36,0.923488
0.359,0.92355
0.358,0.923706
0.357,0.923893
0.356,0.924018
0.355,0.924174
0.354,0.924362
0.353,0.924549
0.352,0.924736
0.351,0.924986
0.35,0.925173
0.349,0.925329
0.348,0.925517
0.347,0.925673
0.346,0.925829
0.345,0.925954
0.344,0.926047
0.343,0.92611
0.342,0.926172
0.341,0.926266
0.34,0.926391
0.339,0.926547
0.338,0.92664
0.337,0.926734
0.336,0.926921
0.335,0.927077
0.334,0.927358
0.333,0.927452
0.332,0.927483
0.331,0.927608
0.33,0.927764
0.329,0.92792
0.328,0.928139
0.327,0.928389
0.326,0.928482
0.325,0.928576
0.324,0.928826
0.323,0.929013
0.322,0.929075
0.321,0.929138
0.32,0.929169
0.319,0.929231
0.318,0.929356
0.317,0.929388
0.316,0.929512
0.315,0.929575
0.314,0.929825
0.313,0.929949
0.312,0.930012
0.311,0.930199
0.31,0.930293
0.309,0.930418
0.308,0.930543
0.307,0.930636
0.306,0.93073
0.305,0.930917
0.304,0.931042
0.303,0.931229
0.302,0.931354
0.301,0.931573
0.3,0.931635
0.299,0.93176
0.297,0.931916
0.296,0.932041
0.295,0.932135
0.294,0.932259
0.293,0.932322
0.292,0.932478
0.291,0.932634
0.29,0.932728
0.289,0.932946
0.288,0.93304
0.287,0.933165
0.286,0.933196
0.285,0.933446
0.284,0.933571
0.283,0.933727
0.282,0.933852
0.281,0.933914
0.28,0.934132
0.279,0.934445
0.278,0.934632
0.277,0.934694
0.276,0.934757
0.275,0.934975
0.274,0.9351
0.273,0.935381
0.272,0.935475
0.271,0.9356
0.27,0.935756
0.269,0.935912
0.268,0.936005
0.267,0.936224
0.266,0.936318
0.265,0.936536
0.264,0.936661
0.263,0.936786
0.261,0.937036
0.26,0.937129
0.259,0.937254
0.258,0.937379
0.257,0.937441
0.255,0.937566
0.254,0.937722
0.253,0.937879
0.252,0.938035
0.251,0.938191
0.25,0.938316
0.249,0.938472
0.248,0.938565
0.247,0.938596
0.246,0.938784
0.245,0.939002
0.244,0.939127
0.243,0.939377
0.242,0.939564
0.241,0.939658
0.24,0.939689
0.239,0.939814
0.238,0.939876
0.236,0.93997
0.235,0.940126
0.234,0.94022
0.233,0.940282
0.232,0.940313
0.231,0.940407
0.23,0.940501
0.229,0.940657
0.228,0.940782
0.227,0.940907
0.226,0.941094
0.225,0.941219
0.224,0.941281
0.223,0.941406
0.222,0.941531
0.221,0.941656
0.22,0.941812
0.219,0.941937
0.218,0.942093
0.217,0.942218
0.216,0.942436
0.215,0.942592
0.214,0.942717
0.213,0.94278
0.212,0.942873
0.211,0.943123
0.21,0.943248
0.209,0.943279
0.208,0.943373
0.207,0.943466
0.206,0.94356
0.205,0.943935
0.204,0.943997
0.202,0.944216
0.201,0.944247
0.2,0.944496
0.199,0.944621
0.198,0.944684
0.197,0.944777
0.196,0.94484
0.195,0.944965
0.194,0.945027
0.192,0.945246
0.191,0.945371
0.19,0.945402
0.189,0.945527
0.188,0.945683
0.187,0.945745
0.186,0.94587
0.185,0.945995
0.184,0.94612
0.183,0.946213
0.182,0.946338
0.181,0.946401
0.18,0.946463
0.179,0.946557
0.178,0.946619
0.177,0.946775
0.176,0.946963
0.175,0.947056
0.174,0.94715
0.173,0.947306
0.172,0.947431
0.171,0.947462
0.17,0.947618
0.169,0.947837
0.168,0.947899
0.167,0.947993
0.166,0.948024
0.165,0.948118
0.164,0.948149
0.163,0.94818
0.162,0.948211
0.161,0.948274
0.16,0.948367
0.159,0.948399
0.158,0.948461
0.156,0.948617
0.155,0.948648
0.154,0.948867
0.153,0.948992
0.152,0.949117
0.151,0.949148
0.15,0.94921
0.149,0.949273
0.148,0.949366
0.147,0.949429
0.146,0.949522
0.145,0.949616
0.144,0.949803
0.143,0.949866
0.142,0.949991
0.141,0.950084
0.14,0.95024
0.139,0.950334
0.138,0.950365
0.137,0.950428
0.136,0.95049
0.135,0.950553
0.134,0.950584
0.132,0.950646
0.131,0.950802
0.129,0.950865
0.128,0.950927
0.127,0.95099
0.126,0.951021
0.125,0.951052
0.124,0.951114
0.123,0.951208
0.122,0.951239
0.121,0.951333
0.12,0.951364
0.119,0.951551
0.118,0.951645
0.117,0.951708
0.116,0.951801
0.115,0.951895
0.114,0.95202
0.113,0.952113
0.112,0.952207
0.111,0.952238
0.11,0.952301
0.109,0.952332
0.108,0.952426
0.107,0.952488
0.106,0.952519
0.105,0.952582
0.103,0.952706
0.102,0.952863
0.101,0.952925
0.099,0.952956
0.098,0.953019
0.097,0.95305
0.096,0.953175
0.095,0.953237
0.094,0.953268
0.093,0.953331
0.092,0.953424
0.091,0.953487
0.09,0.953581
0.089,0.953705
0.088,0.953862
0.086,0.953986
0.085,0.954236
0.082,0.95433
0.081,0.954361
0.079,0.954423
0.078,0.954548
0.077,0.954611
0.076,0.954736
0.075,0.954829
0.073,0.954892
0.072,0.954923
0.071,0.954954
0.07,0.955048
0.069,0.955173
0.068,0.955391
0.067,0.955454
0.066,0.955578
0.065,0.955641
0.064,0.955703
0.063,0.955735
0.062,0.955797
0.061,0.955859
0.06,0.955891
0.059,0.955953
0.058,0.956109
0.057,0.956172
0.056,0.956203
0.055,0.956359
0.054,0.956421
0.053,0.956484
0.052,0.956515
0.051,0.956609
0.05,0.956671
0.049,0.956702
0.048,0.956796
0.046,0.956858
0.045,0.956921
0.044,0.956952
0.043,0.956983
0.042,0.957046
0.041,0.957077
0.04,0.957108
0.039,0.957171
0.037,0.957202
0.036,0.957295
0.035,0.957358
0.034,0.957389
0.033,0.957483
0.032,0.957514
0.03,0.957576
0.029,0.957608
0.028,0.957639
0.027,0.95767
0.026,0.957732
0.025,0.957888
0.024,0.957951
0.023,0.958076
0.022,0.958201
0.021,0.958294
0.02,0.958419
0.018,0.958482
0.017,0.958544
0.016,0.958669
0.015,0.9587
0.014,0.958731
0.013,0.958825
0.012,0.958919
0.011,0.958981
0.01,0.959044
0.009,0.959075
0.008,0.959137
0.004,0.9592
0.002,0.959231
0,1


==> stretch_sharing.csv <==
r,stretch,sharing,normalizedsharing
0,2.099742,1491.663019,6.06420911843301
0.0025,1.460697,736.277759,2.9932647273246
0.005,1.327979,591.241643,2.40363467955487
0.0075,1.244435,508.271926,2.06632946518915
0.01,1.198864,462.449586,1.88004325408349
0.013333,1.153447,414.291719,1.68426218794064
0.02,1.109245,371.948767,1.51212108613072
0.03,1.077822,343.105644,1.39486220978079
0.04,1.061457,324.177046,1.31790985852675
0.05,1.049975,313.663525,1.2751681741765
0.06,1.040804,303.76676,1.23493385061177
0.07,1.035342,298.680655,1.21425679156731
0.08,1.030013,293.861024,1.19466305632992
0.09,1.026627,289.740944,1.17791327679766
0.1,1.023112,283.765164,1.15361933164774
0.2,1.008073,264.51839,1.07537346719676
0.3,1.003837,258.179445,1.0496031105005
0.4,1.001777,254.338088,1.03398645187866
0.5,1.000844,251.30875,1.02167097654112
0.6,1.000385,249.769643,1.01541388858978
0.7,1.000166,248.561056,1.01050049715186
0.8,1.000053,247.142831,1.00473484306816
0.9,1.000014,246.575054,1.00242660158414
1,1,245.978163,1

